Digital twin inference from multi-physical simulation data of DED additive manufacturing processes with neural ODEs

A digital twin is a virtual representation that accurately replicates its physical counterpart, fostering bi-directional real-time data exchange throughout the entire process lifecycle. For Laser Directed Energy Deposition of Wire (DED-LB/w) additive manufacturing processes, digital twins may help to control the residual stress design in build parts. This study focuses on providing faster-than-real-time and highly accurate surrogate models for the formation of residual stresses by employing neural ordinary differential equations. The approach enables accurate prediction of temperatures and altered structural properties like stress tensor components. The developed surrogates can ultimately facilitate on-the-fly re-optimization of the ongoing manufacturing process to achieve desired structural outcomes. Consequently, this building block contributes significantly to realizing digital twins and the first-time-right paradigm in additive manufacturing.

==> graphics/data/lasdi_Source_to_T_error.txt <==
t RMSE wMAPE sMAPE mod_wMAPE
0.000000000000000000e+00 2.189957797527313232e-01 1.635993399271070195e-02 8.175237595397049500e-03 1.322102174162864685e-02
5.000000000000000000e-01 2.286607921123504639e-01 1.783583730677699292e-02 8.912249332384328954e-03 1.441374979913234711e-02
1.000000000000000000e+00 2.389480173587799072e-01 1.947677198498099643e-02 9.731582218821300395e-03 1.573984511196613312e-02
1.500000000000000000e+00 2.498352974653244019e-01 2.129206168616910519e-02 1.063785661154298401e-02 1.720684207975864410e-02
2.000000000000000000e+00 2.612761855125427246e-01 2.328679928819338621e-02 1.163357227839503100e-02 1.881885714828968048e-02
2.500000000000000000e+00 2.732317745685577393e-01 2.546668926969555824e-02 1.272152634875698893e-02 2.058050222694873810e-02
3.000000000000000000e+00 2.857052385807037354e-01 2.784495424455599166e-02 1.390826435815162646e-02 2.250245958566665649e-02
3.500000000000000000e+00 2.986566722393035889e-01 3.042667733103843197e-02 1.519625566859561863e-02 2.458883635699748993e-02
4.000000000000000000e+00 3.120775818824768066e-01 3.322272420274638427e-02 1.659084414659951767e-02 2.684841863811016083e-02
4.500000000000000000e+00 3.259328305721282959e-01 3.623817635134760073e-02 1.809446797381903879e-02 2.928530797362327576e-02
5.000000000000000000e+00 3.402283489704132080e-01 3.948671997110820425e-02 1.971385632459931106e-02 3.191056847572326660e-02
5.500000000000000000e+00 3.549425899982452393e-01 4.297603260385560175e-02 2.145271677278910716e-02 3.473040089011192322e-02
6.000000000000000000e+00 3.700567781925201416e-01 4.671397396114502359e-02 2.331482841759222394e-02 3.775115683674812317e-02
6.500000000000000000e+00 3.855665326118469238e-01 5.071177082224865434e-02 2.530563241228397237e-02 4.098191484808921814e-02
7.000000000000000000e+00 4.014557301998138428e-01 5.497755618180705239e-02 2.742901510480883279e-02 4.442924261093139648e-02
7.500000000000000000e+00 4.176982939243316650e-01 5.951623911184494159e-02 2.968721604547450849e-02 4.809710755944252014e-02
8.000000000000000000e+00 4.342824816703796387e-01 6.433610224830535462e-02 3.208414781794090287e-02 5.199220031499862671e-02
8.500000000000000000e+00 4.511541128158569336e-01 6.943203594150985924e-02 3.461701716147617958e-02 5.611040815711021423e-02
9.000000000000000000e+00 4.683083593845367432e-01 7.481243451007672796e-02 3.728976334918196467e-02 6.045850366353988647e-02
9.500000000000000000e+00 4.857460558414459229e-01 8.048749864018055200e-02 4.010719513816354137e-02 6.504473090171813965e-02
1.000000000000000000e+01 5.034376382827758789e-01 8.645720212243548919e-02 4.306901997042168057e-02 6.986907124519348145e-02
1.050000000000000000e+01 5.213618874549865723e-01 9.272316486291871940e-02 4.617576447908947057e-02 7.493282854557037354e-02
1.100000000000000000e+01 5.362620949745178223e-01 9.809766814745438102e-02 4.883398187471679752e-02 7.927710562944412231e-02
1.150000000000000000e+01 5.494340062141418457e-01 1.029738181253832680e-01 5.124007444283635443e-02 8.321940898895263672e-02
1.200000000000000000e+01 5.630677342414855957e-01 1.081454925860983324e-01 5.379026659879618949e-02 8.740069717168807983e-02
1.250000000000000000e+01 5.771652460098266602e-01 1.136262646755898248e-01 5.649075369468279512e-02 9.183196723461151123e-02
1.300000000000000000e+01 5.918171405792236328e-01 1.194661388607137914e-01 5.936534846919994113e-02 9.655363857746124268e-02
1.350000000000000000e+01 5.933916568756103516e-01 1.200934267151413937e-01 5.963970042092583274e-02 9.706807881593704224e-02
1.400000000000000000e+01 5.875664353370666504e-01 1.177336070288660663e-01 5.843033026826878473e-02 9.517163038253784180e-02
1.450000000000000000e+01 5.636448264122009277e-01 1.083202978946307404e-01 5.373727970453420766e-02 8.757992833852767944e-02
1.500000000000000000e+01 5.022832751274108887e-01 8.598640572683240169e-02 4.274279706614268065e-02 6.954900920391082764e-02
1.550000000000000000e+01 4.808534383773803711e-01 7.877376276758300822e-02 3.912630508158827097e-02 6.374102085828781128e-02
1.600000000000000000e+01 5.079373717308044434e-01 8.782333155883423337e-02 4.280640544295637173e-02 7.112363725900650024e-02
1.650000000000000000e+01 5.363691449165344238e-01 9.783853755619903447e-02 4.683590899167615340e-02 7.930877059698104858e-02
1.700000000000000000e+01 5.457586050033569336e-01 1.011562047772943257e-01 4.756737250692955749e-02 8.210975676774978638e-02
1.750000000000000000e+01 4.903657436370849609e-01 8.151773721512786675e-02 3.857448127110038594e-02 6.628783047199249268e-02
1.800000000000000000e+01 4.659185111522674561e-01 7.342694251379497383e-02 3.428807636157517325e-02 5.984302610158920288e-02
1.850000000000000000e+01 4.736788570880889893e-01 7.568407692877721082e-02 3.417558391810286006e-02 6.185311824083328247e-02
1.900000000000000000e+01 4.724189639091491699e-01 7.503213482957375724e-02 3.419472086867754446e-02 6.152451410889625549e-02
1.950000000000000000e+01 4.710033833980560303e-01 7.429655890011187258e-02 3.449961152664041131e-02 6.115636229515075684e-02
2.000000000000000000e+01 4.761960804462432861e-01 7.560555063877127946e-02 3.458252486941316289e-02 6.251226365566253662e-02
2.050000000000000000e+01 4.611965119838714600e-01 7.057196713447230763e-02 3.120518735781842648e-02 5.863617360591888428e-02
2.100000000000000000e+01 4.641256332397460938e-01 7.109731777141749254e-02 3.048205615462233967e-02 5.938334763050079346e-02
2.150000000000000000e+01 4.701293110847473145e-01 7.253925561900630148e-02 3.170744972291728719e-02 6.092958152294158936e-02
2.200000000000000000e+01 4.557513594627380371e-01 6.776764732827642024e-02 3.074705177527138275e-02 5.725976079702377319e-02
2.250000000000000000e+01 4.206765890121459961e-01 5.738669183091067716e-02 2.564613793331795358e-02 4.878544434905052185e-02
2.300000000000000000e+01 4.423863589763641357e-01 6.307143813147426947e-02 2.825270122709954562e-02 5.395068973302841187e-02
2.350000000000000000e+01 4.551308453083038330e-01 6.634527496341889596e-02 2.940981483113848383e-02 5.710394307971000671e-02
2.400000000000000000e+01 4.245706796646118164e-01 5.738129811985481082e-02 2.533354097046365203e-02 4.969281330704689026e-02
2.450000000000000000e+01 3.942304551601409912e-01 4.917796212385935201e-02 2.174175651952841085e-02 4.284438490867614746e-02
2.500000000000000000e+01 3.904259502887725830e-01 4.795404965955038512e-02 2.142655791662672823e-02 4.202143847942352295e-02
2.550000000000000000e+01 4.258021414279937744e-01 5.672103462349004088e-02 2.427916627576231362e-02 4.998149722814559937e-02
2.600000000000000000e+01 4.215997159481048584e-01 5.531250942979713120e-02 2.332921872242753672e-02 4.899978637695312500e-02
2.650000000000000000e+01 3.990821540355682373e-01 4.931277256738994530e-02 2.099816721603529543e-02 4.390542209148406982e-02
2.700000000000000000e+01 3.961155414581298828e-01 4.835218493966048081e-02 2.135341773732019749e-02 4.325509816408157349e-02
2.750000000000000000e+01 4.064742028713226318e-01 5.068672635674077026e-02 2.168790837130010751e-02 4.554697871208190918e-02
2.800000000000000000e+01 3.868613541126251221e-01 4.572069668630471956e-02 1.882809111927559106e-02 4.125762730836868286e-02
2.850000000000000000e+01 4.002922773361206055e-01 4.875805043877656092e-02 1.988967067179538140e-02 4.417209699749946594e-02
2.900000000000000000e+01 4.130780696868896484e-01 5.173039928868570364e-02 2.155056194445683845e-02 4.703897237777709961e-02
2.950000000000000000e+01 3.834860920906066895e-01 4.442925729562145765e-02 1.907918539924748080e-02 4.054084792733192444e-02
3.000000000000000000e+01 3.681180477142333984e-01 4.080610184968475745e-02 1.640748948119780462e-02 3.735664114356040955e-02
3.050000000000000000e+01 4.231716394424438477e-01 5.375768503520032826e-02 2.169629426465116001e-02 4.936585947871208191e-02
3.100000000000000000e+01 3.961559236049652100e-01 4.697547222953617208e-02 1.909199852633870070e-02 4.326391965150833130e-02
3.150000000000000000e+01 3.641437888145446777e-01 3.958089134853940566e-02 1.615999053169878477e-02 3.655437752604484558e-02
3.200000000000000000e+01 3.721765577793121338e-01 4.123754044527721402e-02 1.755969016759855242e-02 3.818489611148834229e-02
3.250000000000000000e+01 4.217547178268432617e-01 5.282318164736197336e-02 2.157662974238532330e-02 4.903582483530044556e-02
3.300000000000000000e+01 4.089175164699554443e-01 4.953783200757112121e-02 2.027580358418730466e-02 4.609618708491325378e-02
3.350000000000000000e+01 3.918349146842956543e-01 4.538067864884365310e-02 1.927970193158770953e-02 4.232527688145637512e-02
3.400000000000000000e+01 4.047116637229919434e-01 4.830544131007331182e-02 2.075582263913119258e-02 4.515283554792404175e-02
3.450000000000000000e+01 4.590927064418792725e-01 6.202733621367844535e-02 2.628826659745036459e-02 5.810244008898735046e-02
3.500000000000000000e+01 4.688609540462493896e-01 6.456179281417555316e-02 2.720178291936086248e-02 6.060127168893814087e-02
3.550000000000000000e+01 4.354987740516662598e-01 5.559008425183736141e-02 2.298183953836471088e-02 5.228383466601371765e-02
3.600000000000000000e+01 4.866304397583007812e-01 6.927666862591204400e-02 2.884570334568355501e-02 6.528180092573165894e-02
3.650000000000000000e+01 5.187352895736694336e-01 7.857147335841063729e-02 3.350846167121754315e-02 7.417971640825271606e-02
3.700000000000000000e+01 4.889566898345947266e-01 6.968242944353619794e-02 2.752134822889397425e-02 6.590742617845535278e-02
3.750000000000000000e+01 4.744391441345214844e-01 6.549006158692319279e-02 2.801311738355198935e-02 6.205183267593383789e-02
3.800000000000000000e+01 6.126803755760192871e-01 1.090256785134787604e-01 4.593967004520913694e-02 1.034812182188034058e-01
3.850000000000000000e+01 4.991016387939453125e-01 7.222792974111101605e-02 3.072387818267066639e-02 6.867071986198425293e-02
3.900000000000000000e+01 4.683995544910430908e-01 6.351034657081068568e-02 2.804499060961282431e-02 6.048205494880676270e-02
3.950000000000000000e+01 5.772107243537902832e-01 9.628872205551687602e-02 4.102213286172361195e-02 9.184644371271133423e-02
4.000000000000000000e+01 4.735904932022094727e-01 6.471788873048527069e-02 2.845136006809127413e-02 6.183003634214401245e-02
4.050000000000000000e+01 4.582446813583374023e-01 6.049780490278450218e-02 2.664525844235795041e-02 5.788798630237579346e-02
4.100000000000000000e+01 5.072988271713256836e-01 7.402980861854305261e-02 3.248653169338169139e-02 7.094491273164749146e-02
4.150000000000000000e+01 5.289098024368286133e-01 8.035087496251003270e-02 3.550985469091386820e-02 7.711817324161529541e-02
4.200000000000000000e+01 4.460622966289520264e-01 5.706618505285027121e-02 2.512410855505268006e-02 5.485100671648979187e-02
4.250000000000000000e+01 5.036386251449584961e-01 7.264267059487565514e-02 3.164982993524332461e-02 6.992486119270324707e-02
4.300000000000000000e+01 5.469488501548767090e-01 8.555112431887147706e-02 3.693957299460545046e-02 8.246828615665435791e-02
4.350000000000000000e+01 5.006045103073120117e-01 7.156654331772679956e-02 3.233801040576914781e-02 6.908489018678665161e-02
4.400000000000000000e+01 4.803609251976013184e-01 6.580334844092937396e-02 2.968413467578367299e-02 6.361051648855209351e-02
4.450000000000000000e+01 5.310637354850769043e-01 8.031734137636932502e-02 3.580146181560302232e-02 7.774758338928222656e-02
4.500000000000000000e+01 4.732647836208343506e-01 6.369943929575858088e-02 2.908626138550374218e-02 6.174501776695251465e-02
4.550000000000000000e+01 5.011233687400817871e-01 7.132309585518366302e-02 3.198612309599791620e-02 6.922816485166549683e-02
4.600000000000000000e+01 4.794510602951049805e-01 6.520088654204475587e-02 2.859172913286441714e-02 6.336976587772369385e-02
4.650000000000000000e+01 4.492110311985015869e-01 5.716051485422579681e-02 2.541581005840475721e-02 5.562811717391014099e-02
4.700000000000000000e+01 5.306028723716735840e-01 7.964640200084577293e-02 3.448424019733527246e-02 7.761269062757492065e-02
4.750000000000000000e+01 5.086080431938171387e-01 7.308610129243769959e-02 3.154357358226939773e-02 7.131157815456390381e-02
4.800000000000000000e+01 4.787287116050720215e-01 6.466863271915987421e-02 2.818605246475594517e-02 6.317897140979766846e-02
4.850000000000000000e+01 4.993482232093811035e-01 7.026977701912114072e-02 3.108195228106049035e-02 6.873858720064163208e-02
4.900000000000000000e+01 4.534985721111297607e-01 5.788542122681610697e-02 2.722285881578603156e-02 5.669508501887321472e-02
4.950000000000000000e+01 5.179067850112915039e-01 7.540156240641500418e-02 3.294511993110271070e-02 7.394294440746307373e-02
5.000000000000000000e+01 5.621720552444458008e-01 8.873098481141705740e-02 3.928854542467158373e-02 8.712284266948699951e-02
5.050000000000000000e+01 4.888241887092590332e-01 6.700546591406311703e-02 3.114240260142471517e-02 6.587170809507369995e-02
5.100000000000000000e+01 4.959272742271423340e-01 6.888298535012432611e-02 3.119380722837215847e-02 6.779997795820236206e-02
5.150000000000000000e+01 5.551921129226684570e-01 8.622497699130346471e-02 3.819011937322670108e-02 8.497284352779388428e-02
5.200000000000000000e+01 5.519148707389831543e-01 8.510775188685140713e-02 3.833836501106158146e-02 8.397263288497924805e-02
5.250000000000000000e+01 5.652155280113220215e-01 8.915255375303754448e-02 4.081182746881611978e-02 8.806873112916946411e-02
5.300000000000000000e+01 5.415088534355163574e-01 8.173282105322730862e-02 3.860267924192678501e-02 8.083598315715789795e-02
5.350000000000000000e+01 4.994988143444061279e-01 6.946107837914244909e-02 3.229436826415525014e-02 6.878004968166351318e-02
5.400000000000000000e+01 6.127074956893920898e-01 1.043921480982967637e-01 4.677007385562360203e-02 1.034903824329376221e-01
5.450000000000000000e+01 5.824131369590759277e-01 9.421312113768821883e-02 4.348920718828616638e-02 9.350953996181488037e-02
5.500000000000000000e+01 5.117522478103637695e-01 7.265463538283487011e-02 3.470624406715779042e-02 7.219599187374114990e-02
5.550000000000000000e+01 5.581389665603637695e-01 8.632253954115572114e-02 3.944290146325975244e-02 8.587727695703506470e-02
5.600000000000000000e+01 5.746561288833618164e-01 9.140078375486133944e-02 4.167148142589367776e-02 9.103525429964065552e-02
5.650000000000000000e+01 5.882275700569152832e-01 9.565899113529940934e-02 4.448811818334311163e-02 9.538592398166656494e-02
5.700000000000000000e+01 5.637653470039367676e-01 8.776744289319024506e-02 4.145120094780008896e-02 8.761740475893020630e-02
5.750000000000000000e+01 5.734904408454895020e-01 9.071709578127662432e-02 4.151416469213392579e-02 9.066630899906158447e-02
5.800000000000000000e+01 6.573192477226257324e-01 1.190408796844971834e-01 5.373309384929739196e-02 1.191094517707824707e-01
5.850000000000000000e+01 6.148931980133056641e-01 1.040517482033709168e-01 4.840674454463377019e-02 1.042300462722778320e-01
5.900000000000000000e+01 6.290696263313293457e-01 1.087808557599627135e-01 4.848535155691623133e-02 1.090915128588676453e-01
5.950000000000000000e+01 6.598957180976867676e-01 1.195685922400887974e-01 5.335088308347585295e-02 1.200450360774993896e-01
6.000000000000000000e+01 5.900365710258483887e-01 9.548497348379983429e-02 4.451475350430867534e-02 9.597351402044296265e-02
6.050000000000000000e+01 6.158183813095092773e-01 1.038943125152885505e-01 4.670431200276849160e-02 1.045439317822456360e-01
6.100000000000000000e+01 6.287837028503417969e-01 1.081943153219235149e-01 5.049375511180933390e-02 1.089923679828643799e-01
6.150000000000000000e+01 6.230511069297790527e-01 1.061117609606505863e-01 5.095979282646631581e-02 1.070140749216079712e-01
6.200000000000000000e+01 5.833566784858703613e-01 9.291747389303099680e-02 4.286360544344893636e-02 9.381274878978729248e-02
6.250000000000000000e+01 5.907914042472839355e-01 9.519544940053899229e-02 4.417104693936556997e-02 9.621922671794891357e-02
6.300000000000000000e+01 6.250264644622802734e-01 1.064294787066979026e-01 4.971782325472515890e-02 1.076937317848205566e-01
6.350000000000000000e+01 6.537036895751953125e-01 1.162901463284276710e-01 5.366443844547792719e-02 1.178027540445327759e-01
6.400000000000000000e+01 6.435559391975402832e-01 1.125836410978942187e-01 4.997640076913412166e-02 1.141737326979637146e-01
6.450000000000000000e+01 5.963804721832275391e-01 9.657596434199267055e-02 4.352144169030924131e-02 9.804836660623550415e-02
6.500000000000000000e+01 7.126207947731018066e-01 1.377392570275045580e-01 6.001128813725378763e-02 1.399943679571151733e-01
6.550000000000000000e+01 6.842166781425476074e-01 1.268387548141234056e-01 5.370931536778920240e-02 1.290567815303802490e-01
6.600000000000000000e+01 6.183194518089294434e-01 1.034694273981217882e-01 4.770103158730405746e-02 1.053948476910591125e-01
6.650000000000000000e+01 7.799423933029174805e-01 1.644492247866246037e-01 7.340319195440316025e-02 1.676944345235824585e-01
6.700000000000000000e+01 7.155335545539855957e-01 1.382587339626921152e-01 6.209450808709220809e-02 1.411411315202713013e-01
6.750000000000000000e+01 5.524993538856506348e-01 8.234155272864261688e-02 3.792256169448364467e-02 8.415057510137557983e-02
6.800000000000000000e+01 7.452137470245361328e-01 1.496371303950449760e-01 6.802914897298246999e-02 1.530929803848266602e-01
6.850000000000000000e+01 7.753799557685852051e-01 1.618206582409720540e-01 7.253614169507600906e-02 1.657382249832153320e-01
6.900000000000000000e+01 6.253897547721862793e-01 1.051551018736493620e-01 4.774177493793909516e-02 1.078189536929130554e-01
6.950000000000000000e+01 6.182576417922973633e-01 1.026576089301391020e-01 4.677465154903643479e-02 1.053737848997116089e-01
7.000000000000000000e+01 6.506083011627197266e-01 1.135584274218774253e-01 5.216788011260003327e-02 1.166897565126419067e-01
7.050000000000000000e+01 6.608988046646118164e-01 1.170508698839170802e-01 5.437417242868150535e-02 1.204102560877799988e-01
7.100000000000000000e+01 6.893212795257568359e-01 1.271956038939321132e-01 5.758978532657275939e-02 1.309896260499954224e-01
7.150000000000000000e+01 6.306540369987487793e-01 1.063505314836950544e-01 4.875399088264440600e-02 1.096417456865310669e-01
7.200000000000000000e+01 6.081614494323730469e-01 9.879151711763914379e-02 4.532979350630911286e-02 1.019603535532951355e-01
7.250000000000000000e+01 6.403902769088745117e-01 1.094197280994985422e-01 4.969613328142744035e-02 1.130532473325729370e-01
7.300000000000000000e+01 6.248832941055297852e-01 1.040716581598487150e-01 4.751067511007067701e-02 1.076443865895271301e-01
7.350000000000000000e+01 6.511925458908081055e-01 1.128957677665384796e-01 5.276388274336771961e-02 1.168994233012199402e-01
7.400000000000000000e+01 6.684758067131042480e-01 1.188377013976417707e-01 5.477817710977320176e-02 1.231870204210281372e-01
7.450000000000000000e+01 6.020354628562927246e-01 9.628415061294628985e-02 4.247358430840949411e-02 9.991660714149475098e-02
7.500000000000000000e+01 6.414865851402282715e-01 1.091966143422119506e-01 4.868351283194363027e-02 1.134406477212905884e-01
7.550000000000000000e+01 6.669080257415771484e-01 1.178933119690407094e-01 5.422607785673949632e-02 1.226098835468292236e-01
7.600000000000000000e+01 6.127411127090454102e-01 9.941177615474114382e-02 4.710431753132926502e-02 1.035017296671867371e-01
7.650000000000000000e+01 6.231065988540649414e-01 1.026905427579549307e-01 4.664176919052976517e-02 1.070331409573554993e-01
7.700000000000000000e+01 5.918109416961669922e-01 9.253233483968820172e-02 4.214983231248248946e-02 9.655161947011947632e-02
7.750000000000000000e+01 6.210451126098632812e-01 1.017884456520725817e-01 4.658062000547592840e-02 1.063261032104492188e-01
7.800000000000000000e+01 6.265352964401245117e-01 1.034815872599060133e-01 4.822190896789579212e-02 1.082142964005470276e-01
7.850000000000000000e+01 6.131095886230468750e-01 9.898465595077390877e-02 4.648247448975772328e-02 1.036262586712837219e-01
7.900000000000000000e+01 6.633130311965942383e-01 1.157312625965864206e-01 5.336758857946119483e-02 1.212915778160095215e-01
7.950000000000000000e+01 6.430044174194335938e-01 1.086321793471844849e-01 5.025888013109543195e-02 1.139781102538108826e-01
8.000000000000000000e+01 6.246331334114074707e-01 1.023993650505116149e-01 4.773113728470721601e-02 1.075582206249237061e-01
8.050000000000000000e+01 6.075580120086669922e-01 9.677008680478016434e-02 4.584899751092321590e-02 1.017581075429916382e-01
8.100000000000000000e+01 5.988836884498596191e-01 9.392124106186261479e-02 4.375664877773889627e-02 9.887318313121795654e-02
8.150000000000000000e+01 6.621361970901489258e-01 1.146796027192493600e-01 5.415932215528228982e-02 1.208615601062774658e-01
8.200000000000000000e+01 6.544123888015747070e-01 1.118944183675548154e-01 5.204213301175545509e-02 1.180583089590072632e-01
8.250000000000000000e+01 6.592112183570861816e-01 1.134130233989174286e-01 5.317406506276322470e-02 1.197961121797561646e-01
8.300000000000000000e+01 7.122138142585754395e-01 1.322336999548087977e-01 6.088897251432515145e-02 1.398345082998275757e-01
8.350000000000000000e+01 6.296918988227844238e-01 1.032489372726185239e-01 4.737128633318226506e-02 1.093074381351470947e-01
8.400000000000000000e+01 5.682893395423889160e-01 8.399833268787473828e-02 3.764885782831269706e-02 8.902923017740249634e-02
8.450000000000000000e+01 6.629230976104736328e-01 1.141718475262955557e-01 5.279874529478883333e-02 1.211490258574485779e-01
8.500000000000000000e+01 6.828659176826477051e-01 1.210052971278832989e-01 5.707891692615792850e-02 1.285477429628372192e-01
8.550000000000000000e+01 6.307850480079650879e-01 1.031313529660017464e-01 4.798652592643598558e-02 1.096873059868812561e-01
8.600000000000000000e+01 6.219629049301147461e-01 1.001497249887728924e-01 4.660631115949172287e-02 1.066405847668647766e-01
8.650000000000000000e+01 6.699445247650146484e-01 1.160620547411364278e-01 5.495603731502061995e-02 1.237289309501647949e-01
8.700000000000000000e+01 6.853489875793457031e-01 1.213167806643058177e-01 5.667206542670333996e-02 1.294842958450317383e-01
8.750000000000000000e+01 6.606199145317077637e-01 1.125857217411387196e-01 5.306692616261129980e-02 1.203086599707603455e-01
8.800000000000000000e+01 6.595826745033264160e-01 1.120982840738170422e-01 5.271281645080232864e-02 1.199311688542366028e-01
8.850000000000000000e+01 6.203353404998779297e-01 9.903445367828087043e-02 4.503921805788074773e-02 1.060831993818283081e-01
8.900000000000000000e+01 6.566169261932373047e-01 1.108223248498633601e-01 5.244708762080747128e-02 1.188550665974617004e-01
8.950000000000000000e+01 6.674509048461914062e-01 1.143690022547692170e-01 5.502545490539822309e-02 1.228095889091491699e-01
9.000000000000000000e+01 6.122318506240844727e-01 9.610795960561036022e-02 4.487874734852078523e-02 1.033297553658485413e-01
9.050000000000000000e+01 6.190729141235351562e-01 9.814429327027222871e-02 4.607328815592205001e-02 1.056518629193305969e-01
9.100000000000000000e+01 6.813828349113464355e-01 1.187443544718700256e-01 5.595373055473777668e-02 1.279899626970291138e-01
9.150000000000000000e+01 6.812298297882080078e-01 1.185379111507388061e-01 5.589532818472631170e-02 1.279324889183044434e-01
9.200000000000000000e+01 6.312030553817749023e-01 1.016347534225953142e-01 4.918535330274832751e-02 1.098327189683914185e-01
9.250000000000000000e+01 6.343075037002563477e-01 1.025017687994260324e-01 4.784022878165252596e-02 1.109157577157020569e-01
9.300000000000000000e+01 6.631760001182556152e-01 1.118936807503815162e-01 5.178513242826367213e-02 1.212414726614952087e-01
9.350000000000000000e+01 6.789759397506713867e-01 1.171294209316616902e-01 5.592265737154451799e-02 1.270873546600341797e-01
9.400000000000000000e+01 6.798443198204040527e-01 1.172672766231316471e-01 5.703577410492263050e-02 1.274126470088958740e-01
9.450000000000000000e+01 6.632512211799621582e-01 1.114554800562698872e-01 5.402625896803170402e-02 1.212689802050590515e-01
9.500000000000000000e+01 6.520183682441711426e-01 1.075580793431050175e-01 5.118870967189075721e-02 1.171961054205894470e-01
9.550000000000000000e+01 6.908534765243530273e-01 1.205763812183713451e-01 5.708072126355433207e-02 1.315726041793823242e-01
9.600000000000000000e+01 7.500397562980651855e-01 1.419090060396032693e-01 6.618712878482638229e-02 1.550822705030441284e-01
9.650000000000000000e+01 6.896890401840209961e-01 1.198083052196890069e-01 5.681134728434916736e-02 1.311294585466384888e-01
9.700000000000000000e+01 7.054466009140014648e-01 1.251505446058012450e-01 6.009929036220705567e-02 1.371898055076599121e-01
9.750000000000000000e+01 7.600535750389099121e-01 1.450433788239163801e-01 6.911127997596940020e-02 1.592509299516677856e-01
9.800000000000000000e+01 6.999368071556091309e-01 1.228050111142981460e-01 5.744118770917888694e-02 1.350551843643188477e-01
9.850000000000000000e+01 7.020749449729919434e-01 1.233488719142053630e-01 5.911005010610374116e-02 1.358815580606460571e-01
9.900000000000000000e+01 7.934747934341430664e-01 1.572825691643759960e-01 7.533570838033863681e-02 1.735640764236450195e-01
9.950000000000000000e+01 7.124122977256774902e-01 1.265615157913690947e-01 6.099494898221251987e-02 1.399124562740325928e-01
1.000000000000000000e+02 6.834512352943420410e-01 1.162661948027249592e-01 5.522122647685830110e-02 1.287682056427001953e-01
1.005000000000000000e+02 7.162346839904785156e-01 1.274437668029234083e-01 6.129391398350426956e-02 1.414178460836410522e-01
1.010000000000000000e+02 6.712340712547302246e-01 1.117110448295458858e-01 5.459724861357958398e-02 1.242057010531425476e-01
1.015000000000000000e+02 6.863636374473571777e-01 1.165637569254114048e-01 5.606863721020978464e-02 1.298679858446121216e-01
1.020000000000000000e+02 7.179430723190307617e-01 1.272631552085011775e-01 6.062522305482920953e-02 1.420932859182357788e-01
1.025000000000000000e+02 6.657212376594543457e-01 1.091778157921165920e-01 5.297900216063678586e-02 1.221738904714584351e-01
1.030000000000000000e+02 6.394025087356567383e-01 1.004798660370899988e-01 4.923149012735406754e-02 1.127047464251518250e-01
1.035000000000000000e+02 6.881562471389770508e-01 1.160999573853281203e-01 5.505047561616476653e-02 1.305472403764724731e-01
1.040000000000000000e+02 6.561589241027832031e-01 1.052798540460709170e-01 5.060590854858113691e-02 1.186893135309219360e-01
1.045000000000000000e+02 6.746338605880737305e-01 1.109861564463253680e-01 5.363252058516240067e-02 1.254670768976211548e-01
1.050000000000000000e+02 6.890438795089721680e-01 1.154410853959652039e-01 5.495651438133579425e-02 1.308842301368713379e-01
1.055000000000000000e+02 6.311618685722351074e-01 9.656374283039254047e-02 4.689115605329924330e-02 1.098183989524841309e-01
1.060000000000000000e+02 6.565968394279479980e-01 1.041693005034495106e-01 5.232328903702559292e-02 1.188478097319602966e-01
1.065000000000000000e+02 6.898670792579650879e-01 1.146157628829757441e-01 5.674267815092278594e-02 1.311971396207809448e-01
1.070000000000000000e+02 6.992492675781250000e-01 1.173805171748931314e-01 5.567583483221986290e-02 1.347899883985519409e-01
1.075000000000000000e+02 6.654865145683288574e-01 1.060117793739216302e-01 5.024592114081516403e-02 1.220877394080162048e-01
1.080000000000000000e+02 6.277737021446228027e-01 9.411324516178197486e-02 4.701722024409552697e-02 1.086425110697746277e-01
1.085000000000000000e+02 6.866007447242736816e-01 1.124222278297703631e-01 5.469174286187194339e-02 1.299577355384826660e-01
1.090000000000000000e+02 6.994985938072204590e-01 1.166562357996252242e-01 5.567095126158291829e-02 1.348861157894134521e-01
1.095000000000000000e+02 6.399102210998535156e-01 9.773162969504796405e-02 4.739994757298277017e-02 1.128837987780570984e-01
1.100000000000000000e+02 6.223332285881042480e-01 9.265759792514388637e-02 4.695465991368545644e-02 1.067676171660423279e-01
1.105000000000000000e+02 6.948288083076477051e-01 1.159043724482340110e-01 5.696061239459126319e-02 1.330911517143249512e-01
1.110000000000000000e+02 6.966722607612609863e-01 1.170329632280522891e-01 5.754251565420009928e-02 1.337983012199401855e-01
1.115000000000000000e+02 6.233091354370117188e-01 9.415559548643268051e-02 4.556455196223840876e-02 1.071027368307113647e-01
1.120000000000000000e+02 5.779602527618408203e-01 8.140409087330888194e-02 3.836692030599423570e-02 9.208513051271438599e-02
1.125000000000000000e+02 5.970537066459655762e-01 8.738705771384258636e-02 4.337040097174073294e-02 9.826986491680145264e-02
1.130000000000000000e+02 5.940371751785278320e-01 8.703183009807290149e-02 4.348679728822855972e-02 9.727937728166580200e-02
1.135000000000000000e+02 5.359076857566833496e-01 7.126416997293791300e-02 3.582660212444085251e-02 7.917234301567077637e-02
1.140000000000000000e+02 5.494578480720520020e-01 7.536374613322642524e-02 3.482394950261018945e-02 8.322663605213165283e-02
1.145000000000000000e+02 5.838707685470581055e-01 8.559076999648235207e-02 3.844603988483825951e-02 9.397818148136138916e-02
1.150000000000000000e+02 5.523161888122558594e-01 7.700893280866440149e-02 3.699936204048513005e-02 8.409479260444641113e-02
1.155000000000000000e+02 5.627285242080688477e-01 8.035018306328002569e-02 3.806169715853242180e-02 8.729541301727294922e-02
1.160000000000000000e+02 5.607715249061584473e-01 8.017069331468443250e-02 3.781374667018978786e-02 8.668930083513259888e-02
1.165000000000000000e+02 5.426303148269653320e-01 7.539462803171301242e-02 3.681033558495452884e-02 8.117114007472991943e-02
1.170000000000000000e+02 5.131805539131164551e-01 6.770064427163226262e-02 3.376188051522864553e-02 7.259956002235412598e-02
1.175000000000000000e+02 4.847805500030517578e-01 6.063066982932306670e-02 2.989076313822148362e-02 6.478641182184219360e-02
1.180000000000000000e+02 4.786387681961059570e-01 5.929819059076157223e-02 2.838548793002565115e-02 6.315523386001586914e-02
1.185000000000000000e+02 4.998425245285034180e-01 6.486008279504613949e-02 3.080397052699113819e-02 6.887473911046981812e-02
1.190000000000000000e+02 5.275239944458007812e-01 7.243428145008698471e-02 3.494870457488757909e-02 7.671459019184112549e-02
1.195000000000000000e+02 5.536142587661743164e-01 7.997326571961584085e-02 3.899262380678512885e-02 8.449053764343261719e-02
1.200000000000000000e+02 5.629138350486755371e-01 8.286593988318800841e-02 4.070634943257109978e-02 8.735292404890060425e-02
1.205000000000000000e+02 5.610091090202331543e-01 8.247253694247465294e-02 4.059727534309124503e-02 8.676276355981826782e-02
1.210000000000000000e+02 5.611928701400756836e-01 8.268196945765549088e-02 4.035124105475555029e-02 8.681961148977279663e-02
1.215000000000000000e+02 5.425747632980346680e-01 7.741844451181359443e-02 3.769070889054684792e-02 8.115453273057937622e-02
1.220000000000000000e+02 5.245421528816223145e-01 7.247340692347993552e-02 3.505534874893793257e-02 7.584978640079498291e-02
1.225000000000000000e+02 5.029159784317016602e-01 6.671916660132021226e-02 3.212831962195488583e-02 6.972434371709823608e-02
1.230000000000000000e+02 4.776843786239624023e-01 6.027406337000766612e-02 2.906222088337959836e-02 6.290362030267715454e-02
1.235000000000000000e+02 4.719833731651306152e-01 5.891976736784554358e-02 2.835832286449515086e-02 6.141111254692077637e-02
1.240000000000000000e+02 4.696011245250701904e-01 5.839608715508472214e-02 2.819130328842511454e-02 6.079275906085968018e-02
1.245000000000000000e+02 4.690890610218048096e-01 5.833373920929887935e-02 2.828903610305464819e-02 6.066025048494338989e-02
1.250000000000000000e+02 4.727346301078796387e-01 5.930643873348131340e-02 2.884515974175628009e-02 6.160676106810569763e-02
1.255000000000000000e+02 4.755782783031463623e-01 6.008101247289089619e-02 2.930402641608166603e-02 6.235016137361526489e-02
1.260000000000000000e+02 4.842911660671234131e-01 6.236058307401036449e-02 3.042937265524738033e-02 6.465567648410797119e-02
1.265000000000000000e+02 4.943970739841461182e-01 6.504733519956704124e-02 3.170940476174014672e-02 6.738222390413284302e-02
1.270000000000000000e+02 5.046003460884094238e-01 6.781561317572692982e-02 3.301041476692238852e-02 7.019218057394027710e-02
1.275000000000000000e+02 5.087336897850036621e-01 6.898587577496749501e-02 3.358903250986736144e-02 7.134681940078735352e-02
1.280000000000000000e+02 5.084573626518249512e-01 6.896280213312137863e-02 3.360647928093774689e-02 7.126932591199874878e-02
1.285000000000000000e+02 5.053936243057250977e-01 6.818267712277080450e-02 3.326076976742731173e-02 7.041303813457489014e-02
1.290000000000000000e+02 5.004523396492004395e-01 6.690070959667189510e-02 3.267068792036832009e-02 6.904289871454238892e-02
1.295000000000000000e+02 4.947130382061004639e-01 6.541625469352684019e-02 3.197406893312127601e-02 6.746837496757507324e-02
1.300000000000000000e+02 4.848081469535827637e-01 6.286142128465978252e-02 3.078939420468042656e-02 6.479379534721374512e-02
1.305000000000000000e+02 4.749266505241394043e-01 6.035985606445826851e-02 2.961856184482372992e-02 6.217941641807556152e-02
1.310000000000000000e+02 4.670153558254241943e-01 5.839739903250044245e-02 2.868981693496933799e-02 6.012510880827903748e-02
1.315000000000000000e+02 4.626498818397521973e-01 5.733997832283509177e-02 2.817971004527557166e-02 5.900631472468376160e-02
1.320000000000000000e+02 4.612717330455780029e-01 5.702617392922902650e-02 2.801176808212602759e-02 5.865530297160148621e-02
1.325000000000000000e+02 4.580765962600708008e-01 5.626535216960561192e-02 2.764470248596478594e-02 5.784552171826362610e-02
1.330000000000000000e+02 4.566785693168640137e-01 5.594737179529314652e-02 2.748352712636695228e-02 5.749298259615898132e-02
1.335000000000000000e+02 4.577930867671966553e-01 5.624444795676184633e-02 2.760633015788234793e-02 5.777394399046897888e-02
1.340000000000000000e+02 4.604161083698272705e-01 5.691335179093203606e-02 2.790241772728453348e-02 5.843789130449295044e-02
1.345000000000000000e+02 4.636347889900207520e-01 5.773341127899381947e-02 2.827052313467190783e-02 5.925780534744262695e-02
1.350000000000000000e+02 4.650833904743194580e-01 5.811606695906543912e-02 2.844236259179987528e-02 5.962868407368659973e-02
1.355000000000000000e+02 4.663202464580535889e-01 5.844595279262944365e-02 2.859349422121792300e-02 5.994626134634017944e-02
1.360000000000000000e+02 4.675129354000091553e-01 5.876470756253723143e-02 2.874366017839971588e-02 6.025329977273941040e-02
1.365000000000000000e+02 4.684457480907440186e-01 5.901785046362225534e-02 2.886491127099749185e-02 6.049398705363273621e-02
1.370000000000000000e+02 4.689321815967559814e-01 5.915792274650828048e-02 2.893563785098292665e-02 6.061967834830284119e-02
1.375000000000000000e+02 4.681275188922882080e-01 5.897216999913174745e-02 2.885328990429194065e-02 6.041181832551956177e-02
1.380000000000000000e+02 4.667160511016845703e-01 5.863328560324177624e-02 2.869808274756255675e-02 6.004806607961654663e-02
1.385000000000000000e+02 4.648092985153198242e-01 5.817045456784086105e-02 2.848457292973634314e-02 5.955842137336730957e-02
1.390000000000000000e+02 4.616759717464447021e-01 5.740312258323088807e-02 2.812585522744704553e-02 5.875815078616142273e-02
1.395000000000000000e+02 4.574196338653564453e-01 5.636288489560027648e-02 2.763737653056170043e-02 5.767972022294998169e-02
1.400000000000000000e+02 4.526323974132537842e-01 5.520212413281044145e-02 2.708999186754119937e-02 5.647871643304824829e-02
1.405000000000000000e+02 4.471179842948913574e-01 5.387723083437170879e-02 2.646292807555637727e-02 5.511094257235527039e-02
1.410000000000000000e+02 4.407265484333038330e-01 5.235900530901513306e-02 2.574231054718404202e-02 5.354660749435424805e-02
1.415000000000000000e+02 4.337545335292816162e-01 5.072575809311053591e-02 2.496515521671544349e-02 5.186586081981658936e-02
1.420000000000000000e+02 4.264648854732513428e-01 4.904451637084978471e-02 2.416412408975019896e-02 5.013720318675041199e-02
1.425000000000000000e+02 4.189290404319763184e-01 4.733548606528017316e-02 2.334744044080796013e-02 4.838095977902412415e-02
1.430000000000000000e+02 4.114627838134765625e-01 4.567154050416252081e-02 2.255070484193267416e-02 4.667181521654129028e-02
1.435000000000000000e+02 4.041222929954528809e-01 4.406414726167984935e-02 2.177883771000078961e-02 4.502141848206520081e-02
1.440000000000000000e+02 3.971678316593170166e-01 4.256765721591915935e-02 2.105716276259116809e-02 4.348522052168846130e-02
1.445000000000000000e+02 3.909443914890289307e-01 4.125060461780108434e-02 2.041892783340482076e-02 4.213311150670051575e-02
1.450000000000000000e+02 3.850377202033996582e-01 4.001975836806377640e-02 1.982050408655893978e-02 4.086957126855850220e-02
1.455000000000000000e+02 3.796744048595428467e-01 3.891845808360292619e-02 1.928226008831575300e-02 3.973893448710441589e-02
1.460000000000000000e+02 3.745374679565429688e-01 3.787790268637905577e-02 1.877115646687488315e-02 3.867088258266448975e-02
1.465000000000000000e+02 3.696897625923156738e-01 3.690881746250992274e-02 1.829253183804352770e-02 3.767631947994232178e-02
1.470000000000000000e+02 3.649264276027679443e-01 3.596858350131405813e-02 1.782591011024246483e-02 3.671167418360710144e-02
1.475000000000000000e+02 3.600899279117584229e-01 3.502605490470543648e-02 1.735717289004716848e-02 3.574502095580101013e-02
1.480000000000000000e+02 3.555116653442382812e-01 3.414534347635806572e-02 1.691663845204905911e-02 3.484185039997100830e-02
1.485000000000000000e+02 3.514820337295532227e-01 3.337972081297294752e-02 1.652899735874168927e-02 3.405648842453956604e-02
1.490000000000000000e+02 3.480990529060363770e-01 3.274407033247835053e-02 1.620177722020060135e-02 3.340405598282814026e-02
1.495000000000000000e+02 3.452189862728118896e-01 3.220809775117577239e-02 1.592105169883329535e-02 3.285359218716621399e-02
1.500000000000000000e+02 3.419198691844940186e-01 3.159893573645255332e-02 1.560439213580399123e-02 3.222865611314773560e-02
1.505000000000000000e+02 3.383934795856475830e-01 3.095382489771045242e-02 1.526993552195212399e-02 3.156730905175209045e-02
1.510000000000000000e+02 3.345177769660949707e-01 3.025197256897873416e-02 1.490818717354010052e-02 3.084835223853588104e-02
1.515000000000000000e+02 3.301321268081665039e-01 2.946689304382339031e-02 1.450702111832527681e-02 3.004479035735130310e-02
1.520000000000000000e+02 3.253738582134246826e-01 2.862635697480015243e-02 1.408039022542348188e-02 2.918494492769241333e-02
1.525000000000000000e+02 3.203118741512298584e-01 2.774522802594846585e-02 1.363595362652654519e-02 2.828392200171947479e-02
1.530000000000000000e+02 3.152455389499664307e-01 2.687697478282915012e-02 1.320012239220705492e-02 2.739627100527286530e-02
1.535000000000000000e+02 3.103843927383422852e-01 2.605681445291825951e-02 1.278995786548005852e-02 2.655787579715251923e-02
1.540000000000000000e+02 3.058180809020996094e-01 2.529797454983174002e-02 1.241163471302219115e-02 2.578219398856163025e-02
1.545000000000000000e+02 3.016634583473205566e-01 2.461736972460656231e-02 1.207427995680395751e-02 2.508643642067909241e-02
1.550000000000000000e+02 2.980010211467742920e-01 2.402525824134824073e-02 1.178270538406447909e-02 2.448099479079246521e-02
1.555000000000000000e+02 2.948423922061920166e-01 2.352056734273550581e-02 1.153564286209520298e-02 2.396477572619915009e-02
1.560000000000000000e+02 2.923436760902404785e-01 2.312543130852462783e-02 1.134413403183881855e-02 2.356030791997909546e-02
1.565000000000000000e+02 2.905964553356170654e-01 2.285160027326973639e-02 1.121434461312614816e-02 2.327952906489372253e-02
1.570000000000000000e+02 2.895709574222564697e-01 2.269231188597004359e-02 1.114362080546744266e-02 2.311551757156848907e-02
1.575000000000000000e+02 2.893400490283966064e-01 2.265781997528423797e-02 1.113522515669920082e-02 2.307866327464580536e-02
1.580000000000000000e+02 2.896852791309356689e-01 2.271357778835405086e-02 1.117230613876524399e-02 2.313377335667610168e-02
1.585000000000000000e+02 2.904239892959594727e-01 2.283119074142676147e-02 1.124066107632722480e-02 2.325190789997577667e-02
1.590000000000000000e+02 2.914437949657440186e-01 2.299340809257633539e-02 1.133131280765555318e-02 2.341548725962638855e-02
1.595000000000000000e+02 2.924325168132781982e-01 2.315125373020672506e-02 1.142022490461343243e-02 2.357462979853153229e-02
1.600000000000000000e+02 2.935685813426971436e-01 2.333305076434008876e-02 1.152044767439322666e-02 2.375815436244010925e-02
1.605000000000000000e+02 2.946415841579437256e-01 2.350547854878051041e-02 1.161573008484381719e-02 2.393214590847492218e-02
1.610000000000000000e+02 2.956421375274658203e-01 2.366692060478043161e-02 1.170525351513533076e-02 2.409495972096920013e-02
1.615000000000000000e+02 2.964925467967987061e-01 2.380477941982289333e-02 1.178279896037293280e-02 2.423377707600593567e-02
1.620000000000000000e+02 2.972893416881561279e-01 2.393438513712256924e-02 1.185562999548543488e-02 2.436420693993568420e-02
1.625000000000000000e+02 2.981514930725097656e-01 2.407489113028281683e-02 1.193287259080241455e-02 2.450572699308395386e-02
1.630000000000000000e+02 2.990984618663787842e-01 2.422952594032239462e-02 1.201619941612856561e-02 2.466163411736488342e-02
1.635000000000000000e+02 3.000771105289459229e-01 2.438979839621909992e-02 1.210146947927506246e-02 2.482328750193119049e-02
1.640000000000000000e+02 3.010730445384979248e-01 2.455340215803277978e-02 1.218769000130940153e-02 2.498833835124969482e-02
1.645000000000000000e+02 3.021076023578643799e-01 2.472385495817662135e-02 1.227660457647557386e-02 2.516036294400691986e-02
1.650000000000000000e+02 3.031349182128906250e-01 2.489370972153305203e-02 1.236451611711705464e-02 2.533176913857460022e-02
1.655000000000000000e+02 3.039973974227905273e-01 2.503697716158708592e-02 1.243900302888559760e-02 2.547612227499485016e-02
1.660000000000000000e+02 3.047118484973907471e-01 2.515618977145998858e-02 1.250115313140816656e-02 2.559600584208965302e-02
1.665000000000000000e+02 3.052352666854858398e-01 2.524407191985744703e-02 1.254769349625498367e-02 2.568402141332626343e-02
1.670000000000000000e+02 3.056228458881378174e-01 2.530958646867281434e-02 1.258279439053307767e-02 2.574928849935531616e-02
1.675000000000000000e+02 3.059512376785278320e-01 2.536536192479926094e-02 1.261257507525787372e-02 2.580465003848075867e-02
1.680000000000000000e+02 3.060852289199829102e-01 2.538892786570518673e-02 1.262623489976209476e-02 2.582725696265697479e-02
1.685000000000000000e+02 3.061330914497375488e-01 2.539820029662473444e-02 1.263244081088502752e-02 2.583533897995948792e-02
1.690000000000000000e+02 3.060708940029144287e-01 2.538918881367156419e-02 1.262934749956360313e-02 2.582483924925327301e-02
1.695000000000000000e+02 3.059309720993041992e-01 2.536727576090794245e-02 1.261947203655917893e-02 2.580123208463191986e-02
1.700000000000000000e+02 3.056876957416534424e-01 2.532823345572194143e-02 1.260074770414442748e-02 2.576021477580070496e-02
1.705000000000000000e+02 3.053375780582427979e-01 2.527151558979599463e-02 1.257307075024019678e-02 2.570123784244060516e-02
1.710000000000000000e+02 3.048650324344635010e-01 2.519460936633478171e-02 1.253524311654392702e-02 2.562174946069717407e-02
1.715000000000000000e+02 3.042936325073242188e-01 2.510148810988869356e-02 1.248909663287657568e-02 2.552579343318939209e-02
1.720000000000000000e+02 3.035972416400909424e-01 2.498794901087755468e-02 1.243268091631492302e-02 2.540909685194492340e-02
1.725000000000000000e+02 3.028771281242370605e-01 2.487075791893846033e-02 1.237422358253288321e-02 2.528870292007923126e-02
1.730000000000000000e+02 3.020225167274475098e-01 2.473179180047326356e-02 1.230479977751858418e-02 2.514619193971157074e-02
1.735000000000000000e+02 3.010937571525573730e-01 2.458108841053263660e-02 1.222923285772018268e-02 2.499177120625972748e-02
1.740000000000000000e+02 3.001384437084197998e-01 2.442650751032922687e-02 1.215135343328828214e-02 2.483343333005905151e-02
1.745000000000000000e+02 2.991013526916503906e-01 2.425913519105835081e-02 1.206687101530452486e-02 2.466211654245853424e-02
1.750000000000000000e+02 2.980694472789764404e-01 2.409315735087180083e-02 1.198277336815442573e-02 2.449223585426807404e-02
1.755000000000000000e+02 2.969520092010498047e-01 2.391396075151182299e-02 1.189188464855729134e-02 2.430894412100315094e-02
1.760000000000000000e+02 2.957882583141326904e-01 2.372798650417957955e-02 1.179746179193462419e-02 2.411878667771816254e-02
1.765000000000000000e+02 2.945007085800170898e-01 2.352293745377537562e-02 1.169334430671794926e-02 2.390926703810691833e-02
1.770000000000000000e+02 2.930760085582733154e-01 2.329695183470035028e-02 1.157870366546049669e-02 2.367849461734294891e-02
1.775000000000000000e+02 2.914777994155883789e-01 2.304460105042960977e-02 1.145102408784881912e-02 2.342095039784908295e-02
1.780000000000000000e+02 2.897168695926666260e-01 2.276802612483359509e-02 1.131131916583468996e-02 2.313881739974021912e-02
1.785000000000000000e+02 2.877521812915802002e-01 2.246127907194282042e-02 1.115665927952784811e-02 2.282605320215225220e-02
1.790000000000000000e+02 2.855802178382873535e-01 2.212446474800127197e-02 1.098702264781904053e-02 2.248276956379413605e-02
1.795000000000000000e+02 2.831152081489562988e-01 2.174513773512061834e-02 1.079635450452411279e-02 2.209632284939289093e-02
1.800000000000000000e+02 2.803346216678619385e-01 2.132103920109866546e-02 1.058351924296350825e-02 2.166442014276981354e-02
1.805000000000000000e+02 2.772588729858398438e-01 2.085666237416399990e-02 1.035069432960738361e-02 2.119163423776626587e-02
1.810000000000000000e+02 2.738297283649444580e-01 2.034483208483522584e-02 1.009438929552408312e-02 2.067068032920360565e-02
1.815000000000000000e+02 2.700893878936767578e-01 1.979369108016737488e-02 9.818585893956585306e-03 2.010983973741531372e-02
1.820000000000000000e+02 2.659986317157745361e-01 1.919947346348345810e-02 9.521467688423107187e-03 1.950528658926486969e-02
1.825000000000000000e+02 2.615640163421630859e-01 1.856544051634178433e-02 9.204825584623165663e-03 1.886034198105335236e-02
1.830000000000000000e+02 2.567241489887237549e-01 1.788551320173603285e-02 8.865570309048434114e-03 1.816883310675621033e-02
1.835000000000000000e+02 2.514211833477020264e-01 1.715498074209850093e-02 8.501327458447607496e-03 1.742598228156566620e-02
1.840000000000000000e+02 2.456875145435333252e-01 1.638216211728769217e-02 8.116285109529962349e-03 1.664024591445922852e-02
1.845000000000000000e+02 2.395179867744445801e-01 1.557039793210976408e-02 7.712052377635358370e-03 1.581502333283424377e-02
1.850000000000000000e+02 2.328685820102691650e-01 1.471850317269015988e-02 7.288083258854328485e-03 1.494911126792430878e-02
1.855000000000000000e+02 2.258126884698867798e-01 1.384066272738350943e-02 6.851420545393801728e-03 1.405692286789417267e-02
1.860000000000000000e+02 2.184217870235443115e-01 1.295001772483598580e-02 6.408739695378799783e-03 1.315180864185094833e-02
1.865000000000000000e+02 2.108205109834671021e-01 1.206486191675809269e-02 5.969144861467925653e-03 1.225234661251306534e-02
1.870000000000000000e+02 2.032492011785507202e-01 1.121430732928458199e-02 5.547131925973607970e-03 1.138809882104396820e-02
1.875000000000000000e+02 1.960248202085494995e-01 1.043169923269000703e-02 5.159460087290168410e-03 1.059292070567607880e-02
1.880000000000000000e+02 1.896046251058578491e-01 9.759978539871379255e-03 4.827470909170010482e-03 9.910406544804573059e-03
1.885000000000000000e+02 1.844606846570968628e-01 9.237971102181066763e-03 4.570819479442398379e-03 9.379964321851730347e-03
1.890000000000000000e+02 1.810816973447799683e-01 8.902993060266428671e-03 4.408092048240215381e-03 9.039463475346565247e-03
1.895000000000000000e+02 1.798603385686874390e-01 8.783662269590510746e-03 4.353676489893197089e-03 8.917936123907566071e-03
1.900000000000000000e+02 1.809613257646560669e-01 8.891893834828858492e-03 4.413554148790713345e-03 9.027450345456600189e-03
1.905000000000000000e+02 1.852350085973739624e-01 9.317226671223857379e-03 4.630900379986385533e-03 9.458879008889198303e-03
1.910000000000000000e+02 1.923444122076034546e-01 1.004656255047305276e-02 4.998435566050774687e-03 1.019888557493686676e-02
1.915000000000000000e+02 2.018956393003463745e-01 1.106955004564108037e-02 5.510350540020233188e-03 1.123692374676465988e-02
1.920000000000000000e+02 2.128825634717941284e-01 1.230761753331776308e-02 6.128057525517130802e-03 1.249320153146982193e-02
1.925000000000000000e+02 2.246386259794235229e-01 1.370504090719437858e-02 6.824512447229154344e-03 1.391112990677356720e-02
1.930000000000000000e+02 2.368494719266891479e-01 1.523610685226840095e-02 7.587099893434685535e-03 1.546459086239337921e-02
1.935000000000000000e+02 2.494857758283615112e-01 1.690590045106740713e-02 8.418082416587861772e-03 1.715872809290885925e-02
1.940000000000000000e+02 2.623221576213836670e-01 1.869107546787302301e-02 9.306200771305941574e-03 1.896983385086059570e-02
1.945000000000000000e+02 2.751831412315368652e-01 2.056958621840204032e-02 1.024042018930214001e-02 2.087551727890968323e-02
1.950000000000000000e+02 2.880801856517791748e-01 2.254374992580592332e-02 1.122191850688590044e-02 2.287811972200870514e-02
1.955000000000000000e+02 3.010123074054718018e-01 2.461418092987203987e-02 1.225100092499267074e-02 2.497825212776660919e-02
1.960000000000000000e+02 3.139823079109191895e-01 2.678210550151258196e-02 1.332824662648760677e-02 2.717715129256248474e-02
1.965000000000000000e+02 3.269546329975128174e-01 2.904201888965411357e-02 1.445088996669107763e-02 2.946921624243259430e-02
1.970000000000000000e+02 3.399944603443145752e-01 3.140601885017251654e-02 1.562481770509372564e-02 3.186671435832977295e-02
1.975000000000000000e+02 3.530379235744476318e-01 3.386330299572948982e-02 1.684476236901038398e-02 3.435866907238960266e-02
1.980000000000000000e+02 3.660580217838287354e-01 3.640858247361385830e-02 1.810824685764955699e-02 3.693970292806625366e-02
1.985000000000000000e+02 3.789851367473602295e-01 3.902704241313110362e-02 1.940799345452207114e-02 3.959478065371513367e-02
1.990000000000000000e+02 3.917873501777648926e-01 4.170992430154112085e-02 2.073963389733175094e-02 4.231500625610351562e-02
1.995000000000000000e+02 4.044848978519439697e-01 4.445908063046234010e-02 2.210413104212670746e-02 4.510224983096122742e-02
2.000000000000000000e+02 4.171350300312042236e-01 4.728533213721243522e-02 2.350674322133890215e-02 4.796747863292694092e-02


==> graphics/data/lasdi_T_to_PK_error.txt <==
t wMAPE sMAPE mod_wMAPE
0.000000000000000000e+00 1.223791228147324750e+15 9.999999999994734878e+01 1.758654785156250000e+01
5.000000000000000000e-01 2.317450859963914000e+15 9.999999999995469580e+01 1.535910892486572266e+01
1.000000000000000000e+00 2.823855757000242500e+15 9.999999999996775557e+01 1.356337165832519531e+01
1.500000000000000000e+00 3.334876177280084000e+15 9.999999999997871214e+01 1.215181064605712891e+01
2.000000000000000000e+00 2.913789933458030500e+15 9.999999999995682742e+01 1.108124542236328125e+01
2.500000000000000000e+00 3.032623955523567500e+15 9.999999999997351097e+01 1.028716468811035156e+01
3.000000000000000000e+00 3.856583134905470000e+15 9.999999999998492228e+01 9.695183753967285156e+00
3.500000000000000000e+00 2.132940937767859375e+13 9.999999999852107635e+01 9.226146697998046875e+00
4.000000000000000000e+00 7.664553556528584961e+12 9.999999998897193620e+01 8.832387924194335938e+00
4.500000000000000000e+00 4.541094982240482422e+12 9.999999998818412905e+01 8.505640983581542969e+00
5.000000000000000000e+00 3.167547363881362793e+12 9.999999998877295582e+01 8.216179847717285156e+00
5.500000000000000000e+00 2.387587090193792480e+12 9.999999998697410319e+01 7.913819313049316406e+00
6.000000000000000000e+00 3.520811687991379738e+09 9.999999199647781722e+01 7.571131229400634766e+00
6.500000000000000000e+00 1.255151073422554016e+09 9.999997115183147400e+01 7.195899486541748047e+00
7.000000000000000000e+00 7.370517857538549900e+08 9.999854391401343889e+01 6.866223335266113281e+00
7.500000000000000000e+00 5.114005043821619749e+08 9.999991802827510412e+01 6.596297264099121094e+00
8.000000000000000000e+00 3.865521921590440869e+08 9.999992155156914464e+01 6.370842456817626953e+00
8.500000000000000000e+00 4.562621210573702119e+06 9.997958020550424862e+01 6.166114330291748047e+00
9.000000000000000000e+00 1.685649293782463530e+06 9.997436165023427179e+01 6.030267238616943359e+00
9.500000000000000000e+00 1.037992980975700542e+06 9.996232576440432638e+01 6.023877143859863281e+00
1.000000000000000000e+01 7.685076341509547783e+05 9.993644644510725072e+01 6.170627117156982422e+00
1.050000000000000000e+01 6.244491706721092341e+05 9.995205115831004150e+01 6.403936862945556641e+00
1.100000000000000000e+01 5.375752263414630579e+04 9.958693159857253363e+01 6.686985969543457031e+00
1.150000000000000000e+01 2.125491300062054870e+04 9.937507990529613267e+01 6.947747707366943359e+00
1.200000000000000000e+01 1.343375512177612109e+04 9.912061979116317900e+01 7.111896038055419922e+00
1.250000000000000000e+01 9.765447066460452334e+03 9.875079490388839076e+01 7.147667407989501953e+00
1.300000000000000000e+01 7.545666679396661493e+03 9.842889554993527668e+01 7.051153659820556641e+00
1.350000000000000000e+01 3.899929992219304495e+03 9.726813170034046152e+01 6.883195877075195312e+00
1.400000000000000000e+01 2.218601142971013360e+03 9.592707638020854688e+01 6.699351310729980469e+00
1.450000000000000000e+01 1.247325385254450566e+03 9.350239882565338689e+01 6.575362205505371094e+00
1.500000000000000000e+01 6.924014394630547713e+02 9.079865832329872433e+01 6.651424407958984375e+00
1.550000000000000000e+01 4.935827188088548496e+02 8.866910437207089046e+01 7.006491184234619141e+00
1.600000000000000000e+01 3.132881218769882139e+02 8.519569062987861230e+01 7.397130966186523438e+00
1.650000000000000000e+01 2.363137553908801181e+02 8.287290240461442181e+01 8.099323272705078125e+00
1.700000000000000000e+01 1.730324127968094103e+02 8.025172905444006233e+01 8.740679740905761719e+00
1.750000000000000000e+01 1.287016175655388963e+02 7.767784322821353271e+01 9.291562080383300781e+00
1.800000000000000000e+01 9.914105285777432641e+01 7.512021971268568166e+01 9.794441223144531250e+00
1.850000000000000000e+01 7.669270184558028802e+01 7.193317862096336057e+01 1.011499691009521484e+01
1.900000000000000000e+01 5.919575327188251634e+01 6.905859225087020548e+01 1.019626045227050781e+01
1.950000000000000000e+01 4.665820419037157762e+01 6.594138602639422686e+01 1.023059177398681641e+01
2.000000000000000000e+01 3.687407206441630336e+01 6.308135592408851267e+01 1.009385871887207031e+01
2.050000000000000000e+01 3.030272431929111576e+01 6.012061791934180377e+01 1.010326862335205078e+01
2.100000000000000000e+01 2.656700328175617898e+01 5.688067087031262048e+01 1.056398773193359375e+01
2.150000000000000000e+01 2.428674600492998437e+01 5.420671670115020646e+01 1.133004760742187500e+01
2.200000000000000000e+01 2.187815280116606331e+01 5.165914261245223571e+01 1.178801155090332031e+01
2.250000000000000000e+01 1.959583850583500109e+01 4.979423054534139226e+01 1.200695323944091797e+01
2.300000000000000000e+01 1.737773173883338629e+01 4.786236123279353905e+01 1.193500995635986328e+01
2.350000000000000000e+01 1.521180421700489305e+01 4.533460850746812554e+01 1.156617355346679688e+01
2.400000000000000000e+01 1.356197778892278372e+01 4.304961905313027160e+01 1.128647422790527344e+01
2.450000000000000000e+01 1.214224249459636518e+01 4.038702143968905744e+01 1.094142341613769531e+01
2.500000000000000000e+01 1.113552059288220519e+01 3.852771294881821973e+01 1.076964378356933594e+01
2.550000000000000000e+01 1.090157089069134955e+01 3.766834209660346033e+01 1.122867298126220703e+01
2.600000000000000000e+01 1.085623256780683299e+01 3.759872127175523104e+01 1.183267974853515625e+01
2.650000000000000000e+01 1.069185570626335036e+01 3.760189699816945108e+01 1.226373958587646484e+01
2.700000000000000000e+01 1.033785406898730486e+01 3.761097930529492572e+01 1.241536903381347656e+01
2.750000000000000000e+01 9.847336952817183686e+00 3.707144269426139971e+01 1.233468627929687500e+01
2.800000000000000000e+01 9.215788966275141547e+00 3.601396993519828982e+01 1.199311351776123047e+01
2.850000000000000000e+01 8.767975218878779842e+00 3.475524112065991744e+01 1.181433677673339844e+01
2.900000000000000000e+01 8.315547474449644483e+00 3.366613977284918491e+01 1.156573295593261719e+01
2.950000000000000000e+01 8.017349468847472238e+00 3.180799097575333079e+01 1.148286247253417969e+01
3.000000000000000000e+01 7.742029983662193970e+00 2.969237693142045487e+01 1.139460754394531250e+01
3.050000000000000000e+01 7.422029781386719094e+00 2.754167663075680750e+01 1.120147323608398438e+01
3.100000000000000000e+01 7.142395595182986057e+00 2.557373708526747791e+01 1.103580474853515625e+01
3.150000000000000000e+01 6.848557986893159644e+00 2.351306201226141113e+01 1.081996917724609375e+01
3.200000000000000000e+01 6.726571473006840662e+00 2.288928750685075286e+01 1.085094356536865234e+01
3.250000000000000000e+01 6.865148500211160076e+00 2.389127504767028753e+01 1.129603385925292969e+01
3.300000000000000000e+01 7.030979100806912463e+00 2.482677738843882409e+01 1.178803062438964844e+01
3.350000000000000000e+01 7.155307537636166337e+00 2.569521053843698155e+01 1.221252727508544922e+01
3.400000000000000000e+01 7.237361405389929558e+00 2.592112787420413511e+01 1.256546115875244141e+01
3.450000000000000000e+01 7.311384237783223661e+00 2.599263814861196664e+01 1.290069293975830078e+01
3.500000000000000000e+01 7.248611985336780528e+00 2.546979335023073077e+01 1.299232292175292969e+01
3.550000000000000000e+01 7.268015337623165095e+00 2.483775678271769749e+01 1.322463798522949219e+01
3.600000000000000000e+01 7.256986608852084686e+00 2.423335872258564194e+01 1.339401912689208984e+01
3.650000000000000000e+01 7.188227860954038206e+00 2.321563821755195889e+01 1.345310020446777344e+01
3.700000000000000000e+01 7.023783343448670280e+00 2.272071763607553052e+01 1.332325649261474609e+01
3.750000000000000000e+01 6.909108480425650178e+00 2.252778592669901414e+01 1.327369213104248047e+01
3.800000000000000000e+01 6.925503551291219750e+00 2.226242977276353585e+01 1.347022819519042969e+01
3.850000000000000000e+01 6.882178361116758403e+00 2.187509294998211828e+01 1.354762554168701172e+01
3.900000000000000000e+01 6.779665731959729769e+00 2.134823370537172593e+01 1.349891567230224609e+01
3.950000000000000000e+01 6.554344031348589006e+00 2.085042530130366245e+01 1.319417667388916016e+01
4.000000000000000000e+01 6.241440527949685624e+00 1.983628943633609509e+01 1.270065593719482422e+01
4.050000000000000000e+01 5.867761585676372071e+00 1.900818560734711582e+01 1.206448078155517578e+01
4.100000000000000000e+01 5.538040897092438186e+00 1.888266627932275199e+01 1.149953079223632812e+01
4.150000000000000000e+01 5.619956125082822496e+00 1.998016621897936318e+01 1.178453826904296875e+01
4.200000000000000000e+01 5.898244195337526641e+00 2.159612977969176484e+01 1.248440265655517578e+01
4.250000000000000000e+01 6.225179398382958418e+00 2.325988830192683565e+01 1.329547786712646484e+01
4.300000000000000000e+01 6.700741907026558586e+00 2.478191994750671157e+01 1.443661403656005859e+01
4.350000000000000000e+01 7.097279923349216091e+00 2.554686106690151703e+01 1.542325496673583984e+01
4.400000000000000000e+01 7.192473043587186865e+00 2.533632843945007451e+01 1.575765132904052734e+01
4.450000000000000000e+01 6.978761945317796034e+00 2.421376287342157241e+01 1.540999698638916016e+01
4.500000000000000000e+01 6.514721371973144493e+00 2.227140555240587005e+01 1.449881172180175781e+01
4.550000000000000000e+01 5.887627929330273346e+00 1.968306906865486638e+01 1.320133972167968750e+01
4.600000000000000000e+01 5.227467131697965286e+00 1.698416653612367000e+01 1.180613136291503906e+01
4.650000000000000000e+01 4.845764589344204509e+00 1.611998127714972284e+01 1.102235889434814453e+01
4.700000000000000000e+01 4.780821042303110779e+00 1.743493129975770728e+01 1.094874572753906250e+01
4.750000000000000000e+01 5.043243743863135009e+00 1.912333548302304465e+01 1.162593173980712891e+01
4.800000000000000000e+01 5.451434411072312969e+00 2.046567526221986455e+01 1.264752769470214844e+01
4.850000000000000000e+01 5.891033093026943668e+00 2.138936375133225098e+01 1.375382328033447266e+01
4.900000000000000000e+01 6.181664907253209940e+00 2.173757249524237878e+01 1.451490402221679688e+01
4.950000000000000000e+01 6.355086202956002239e+00 2.161798681541339207e+01 1.500826358795166016e+01
5.000000000000000000e+01 6.399107308061165789e+00 2.132483602209094542e+01 1.519752979278564453e+01
5.050000000000000000e+01 6.246699154323662739e+00 2.057069309294750781e+01 1.491244506835937500e+01
5.100000000000000000e+01 6.037296162729845150e+00 1.982216491651174906e+01 1.448622608184814453e+01
5.150000000000000000e+01 5.904862857206079951e+00 1.953891210162325009e+01 1.423908424377441406e+01
5.200000000000000000e+01 5.903033819700267415e+00 1.971176059525426894e+01 1.430011177062988281e+01
5.250000000000000000e+01 5.875753211135728016e+00 1.971698221607003987e+01 1.429779720306396484e+01
5.300000000000000000e+01 5.630331318671483842e+00 1.906567905411835540e+01 1.376085090637207031e+01
5.350000000000000000e+01 4.984434488104553473e+00 1.739071491940793024e+01 1.223073959350585938e+01
5.400000000000000000e+01 4.333979378802649052e+00 1.493679297296216291e+01 1.067624759674072266e+01
5.450000000000000000e+01 4.149571152922817419e+00 1.466467784752564540e+01 1.026174163818359375e+01
5.500000000000000000e+01 4.597831775239860086e+00 1.676042648082430730e+01 1.140914630889892578e+01
5.550000000000000000e+01 5.320337583855943464e+00 1.924470278931937983e+01 1.324632358551025391e+01
5.600000000000000000e+01 5.981937405961588183e+00 2.069870977444484694e+01 1.494379711151123047e+01
5.650000000000000000e+01 6.459624112945530960e+00 2.167872800800548561e+01 1.618300628662109375e+01
5.700000000000000000e+01 6.710197062716440009e+00 2.215429009121480064e+01 1.685851097106933594e+01
5.750000000000000000e+01 6.649832498629225874e+00 2.191307798215842695e+01 1.675445556640625000e+01
5.800000000000000000e+01 6.324848767446868969e+00 2.127161608723590547e+01 1.597191143035888672e+01
5.850000000000000000e+01 5.839413278624339121e+00 2.011142293329373842e+01 1.478098773956298828e+01
5.900000000000000000e+01 5.248628523553620084e+00 1.884679312727859823e+01 1.331632614135742188e+01
5.950000000000000000e+01 4.664079953537728862e+00 1.780571415828131521e+01 1.185382175445556641e+01
6.000000000000000000e+01 4.484431252571789983e+00 1.700820902397522261e+01 1.141893196105957031e+01
6.050000000000000000e+01 4.557865589426259412e+00 1.777852105826655915e+01 1.162670135498046875e+01
6.100000000000000000e+01 4.912936034302082255e+00 1.888844311647562080e+01 1.254761123657226562e+01
6.150000000000000000e+01 5.306012858515424035e+00 2.009906478241159533e+01 1.357104873657226562e+01
6.200000000000000000e+01 5.766465283849686152e+00 2.068052472988435753e+01 1.476753425598144531e+01
6.250000000000000000e+01 6.063903863743171918e+00 2.081622760464518151e+01 1.554027462005615234e+01
6.300000000000000000e+01 6.197164999132104946e+00 2.024919072210688142e+01 1.589718723297119141e+01
6.350000000000000000e+01 6.127260071178540990e+00 1.969073553699481494e+01 1.572999286651611328e+01
6.400000000000000000e+01 6.034634390389780556e+00 1.888000434378639980e+01 1.549595832824707031e+01
6.450000000000000000e+01 6.046123844529040170e+00 1.858671091671369524e+01 1.553307628631591797e+01
6.500000000000000000e+01 6.040501912644145932e+00 1.845912089819653090e+01 1.552298545837402344e+01
6.550000000000000000e+01 5.948405588091759455e+00 1.870053170797177344e+01 1.528286838531494141e+01
6.600000000000000000e+01 5.779061836941933983e+00 1.869852536671217891e+01 1.484785556793212891e+01
6.650000000000000000e+01 5.486829667940002153e+00 1.836230790693616655e+01 1.409435939788818359e+01
6.700000000000000000e+01 5.215367633199616826e+00 1.790299784458667176e+01 1.338771057128906250e+01
6.750000000000000000e+01 5.040312262749062633e+00 1.689410745610886622e+01 1.293216419219970703e+01
6.800000000000000000e+01 5.112752385511788233e+00 1.649309325515449132e+01 1.310939025878906250e+01
6.850000000000000000e+01 5.383555448425894951e+00 1.625165326624906825e+01 1.378778839111328125e+01
6.900000000000000000e+01 5.806178565620338183e+00 1.656161992337425559e+01 1.485649013519287109e+01
6.950000000000000000e+01 6.277568232661783654e+00 1.758484648591014832e+01 1.604458427429199219e+01
7.000000000000000000e+01 6.742569456813650497e+00 1.901170375488967679e+01 1.720516395568847656e+01
7.050000000000000000e+01 7.036518010709190030e+00 1.993327816397854235e+01 1.792995452880859375e+01
7.100000000000000000e+01 7.083493658399113713e+00 2.029341576695286875e+01 1.802017402648925781e+01
7.150000000000000000e+01 6.937067700219626154e+00 2.022254082026841004e+01 1.761018180847167969e+01
7.200000000000000000e+01 6.663220600503550806e+00 1.980846198156511306e+01 1.688214492797851562e+01
7.250000000000000000e+01 6.281243645668109998e+00 1.899444444094563522e+01 1.588107490539550781e+01
7.300000000000000000e+01 5.884380035917500251e+00 1.825762826663536842e+01 1.483915615081787109e+01
7.350000000000000000e+01 5.618497079817955431e+00 1.712392944447177356e+01 1.413534545898437500e+01
7.400000000000000000e+01 5.538854166681664637e+00 1.607340142107947045e+01 1.390007877349853516e+01
7.450000000000000000e+01 5.644927933987053947e+00 1.582299054013042650e+01 1.412512302398681641e+01
7.500000000000000000e+01 5.977768481470396189e+00 1.627359363206683796e+01 1.491288757324218750e+01
7.550000000000000000e+01 6.365933337880346876e+00 1.709186114253481392e+01 1.583329105377197266e+01
7.600000000000000000e+01 6.725047431056707659e+00 1.796265318808072564e+01 1.666905021667480469e+01
7.650000000000000000e+01 6.944620846818125415e+00 1.827053194613625919e+01 1.715234565734863281e+01
7.700000000000000000e+01 7.076343678898653344e+00 1.850850847982265179e+01 1.741567993164062500e+01
7.750000000000000000e+01 7.104302021712059378e+00 1.859787940408067897e+01 1.741496658325195312e+01
7.800000000000000000e+01 6.952846674716848696e+00 1.849061037024084087e+01 1.697361373901367188e+01
7.850000000000000000e+01 6.840349345728876429e+00 1.783450161060329719e+01 1.663044548034667969e+01
7.900000000000000000e+01 6.767675924009866506e+00 1.767693773998492901e+01 1.638015937805175781e+01
7.950000000000000000e+01 6.644579813165989890e+00 1.770567417436621938e+01 1.600670623779296875e+01
8.000000000000000000e+01 6.567016303791659126e+00 1.760835676226125202e+01 1.574559879302978516e+01
8.050000000000000000e+01 6.614094623375767590e+00 1.783093872200829111e+01 1.577839946746826172e+01
8.100000000000000000e+01 6.615883514088273465e+00 1.801097949184415370e+01 1.569776821136474609e+01
8.150000000000000000e+01 6.724222349908566265e+00 1.806003639047268550e+01 1.586868667602539062e+01
8.200000000000000000e+01 6.875500520758946799e+00 1.805977242992517162e+01 1.613454818725585938e+01
8.250000000000000000e+01 7.007117828997205145e+00 1.803590432450572933e+01 1.634326934814453125e+01
8.300000000000000000e+01 7.167656946417729102e+00 1.785007483032595488e+01 1.661467361450195312e+01
8.350000000000000000e+01 7.356602615554049152e+00 1.765019090811215818e+01 1.694483184814453125e+01
8.400000000000000000e+01 7.474629080501063783e+00 1.767949885903339791e+01 1.709736633300781250e+01
8.450000000000000000e+01 7.601768386616218898e+00 1.804217806789377576e+01 1.726821136474609375e+01
8.500000000000000000e+01 7.736121080382702075e+00 1.848383587071291245e+01 1.744714927673339844e+01
8.550000000000000000e+01 7.710987979371608958e+00 1.850978546934388547e+01 1.725656127929687500e+01
8.600000000000000000e+01 7.665205636441503323e+00 1.897227857357766823e+01 1.702132606506347656e+01
8.650000000000000000e+01 7.621765428031983092e+00 1.926925784699123412e+01 1.678733444213867188e+01
8.700000000000000000e+01 7.465388076881901647e+00 1.969658550525326746e+01 1.630252265930175781e+01
8.750000000000000000e+01 7.261761614660099617e+00 1.991956800200146560e+01 1.572075843811035156e+01
8.800000000000000000e+01 7.229809473397998509e+00 2.010222610164575485e+01 1.550754356384277344e+01
8.850000000000000000e+01 7.258658831235327291e+00 2.016996632804446676e+01 1.542308998107910156e+01
8.900000000000000000e+01 7.465658680752504495e+00 2.028200898312069000e+01 1.570768451690673828e+01
8.950000000000000000e+01 7.690914230326007406e+00 2.038485082546257843e+01 1.601656341552734375e+01
9.000000000000000000e+01 7.984011122465726196e+00 2.024914490831787006e+01 1.645098876953125000e+01
9.050000000000000000e+01 8.297878497837661627e+00 2.049987275308536994e+01 1.691067504882812500e+01
9.100000000000000000e+01 8.521306793535314839e+00 2.093810787989838218e+01 1.716892433166503906e+01
9.150000000000000000e+01 8.663253361951586129e+00 2.154675550072693113e+01 1.724851989746093750e+01
9.200000000000000000e+01 8.792123656245268037e+00 2.225495879276169120e+01 1.729148101806640625e+01
9.250000000000000000e+01 8.755541393602426226e+00 2.297116272289767380e+01 1.700242996215820312e+01
9.300000000000000000e+01 8.463918779964783923e+00 2.325776582928363823e+01 1.622091484069824219e+01
9.350000000000000000e+01 8.233681669907497280e+00 2.353748856783071375e+01 1.556303787231445312e+01
9.400000000000000000e+01 8.227683407038965058e+00 2.344626101232357485e+01 1.533436965942382812e+01
9.450000000000000000e+01 8.438780921092330800e+00 2.338525601153554945e+01 1.549843406677246094e+01
9.500000000000000000e+01 8.678017456854442813e+00 2.293409383244240018e+01 1.569561672210693359e+01
9.550000000000000000e+01 8.706144303586691890e+00 2.217102640512385747e+01 1.550214767456054688e+01
9.600000000000000000e+01 8.442106973769213596e+00 2.110375602082201851e+01 1.478958320617675781e+01
9.650000000000000000e+01 7.998429171149756378e+00 2.019993737175226656e+01 1.377678966522216797e+01
9.700000000000000000e+01 7.757557758078705845e+00 1.973328238261670364e+01 1.312661457061767578e+01
9.750000000000000000e+01 7.814089369144562092e+00 2.072548050398666319e+01 1.297852134704589844e+01
9.800000000000000000e+01 8.129015980221304005e+00 2.253183258643771936e+01 1.323856163024902344e+01
9.850000000000000000e+01 8.805792405382815602e+00 2.473292899916228293e+01 1.404306221008300781e+01
9.900000000000000000e+01 9.503990295038549974e+00 2.617996108085614537e+01 1.482662010192871094e+01
9.950000000000000000e+01 9.977473135624721934e+00 2.709266866590870748e+01 1.521209907531738281e+01
1.000000000000000000e+02 1.035179165028954529e+01 2.730576964194294121e+01 1.540560817718505859e+01
1.005000000000000000e+02 1.038749318479560202e+01 2.691477524283212830e+01 1.507170581817626953e+01
1.010000000000000000e+02 1.001134559875916885e+01 2.577409131500158068e+01 1.414231204986572266e+01
1.015000000000000000e+02 9.632233305167577697e+00 2.439294229625071253e+01 1.323224735260009766e+01
1.020000000000000000e+02 9.124378996346091952e+00 2.253620771032425907e+01 1.217439556121826172e+01
1.025000000000000000e+02 8.794034722436029128e+00 2.204639256199756048e+01 1.137637519836425781e+01
1.030000000000000000e+02 9.103270378739855673e+00 2.216094058395047384e+01 1.139909362792968750e+01
1.035000000000000000e+02 9.876050152204596699e+00 2.411125809107689122e+01 1.195965766906738281e+01
1.040000000000000000e+02 1.080567245016077749e+01 2.599686255028287363e+01 1.263826465606689453e+01
1.045000000000000000e+02 1.176651879558338543e+01 2.723449612824598987e+01 1.326993942260742188e+01
1.050000000000000000e+02 1.246673757141027572e+01 2.749493038248782639e+01 1.353918075561523438e+01
1.055000000000000000e+02 1.274365186125723071e+01 2.656025565217520779e+01 1.331853103637695312e+01
1.060000000000000000e+02 1.275012909303306330e+01 2.528711576844358078e+01 1.282941913604736328e+01
1.065000000000000000e+02 1.239454943339010207e+01 2.371176888506302305e+01 1.206575870513916016e+01
1.070000000000000000e+02 1.184834995852348705e+01 2.266239444195210950e+01 1.118712043762207031e+01
1.075000000000000000e+02 1.157155162168859697e+01 2.198430715541502423e+01 1.064137172698974609e+01
1.080000000000000000e+02 1.153390350084764115e+01 2.209643608196106968e+01 1.034045791625976562e+01
1.085000000000000000e+02 1.185225270240636597e+01 2.316645733863330392e+01 1.034677219390869141e+01
1.090000000000000000e+02 1.255886195434411334e+01 2.403288357462897906e+01 1.065602207183837891e+01
1.095000000000000000e+02 1.325543800575405129e+01 2.433506635716010891e+01 1.089962291717529297e+01
1.100000000000000000e+02 1.368186942291445263e+01 2.445344559879399426e+01 1.086325836181640625e+01
1.105000000000000000e+02 1.400019306815967646e+01 2.446948133360764643e+01 1.069504642486572266e+01
1.110000000000000000e+02 1.439240995523305244e+01 2.410478290519800382e+01 1.054546546936035156e+01
1.115000000000000000e+02 1.490078777482186112e+01 2.364134372602119427e+01 1.045013904571533203e+01
1.120000000000000000e+02 1.551002365302635511e+01 2.340363646090717609e+01 1.039474678039550781e+01
1.125000000000000000e+02 1.609906798037785336e+01 2.352277373127458659e+01 1.030199718475341797e+01
1.130000000000000000e+02 1.674902858304204756e+01 2.377590586131262285e+01 1.023777198791503906e+01
1.135000000000000000e+02 1.731424570875933711e+01 2.415032897595725103e+01 1.011530971527099609e+01
1.140000000000000000e+02 1.769532652064899381e+01 2.447615355679367610e+01 9.895331382751464844e+00
1.145000000000000000e+02 1.792428506387466314e+01 2.446057318687698157e+01 9.626078605651855469e+00
1.150000000000000000e+02 1.801023883385309432e+01 2.456640389132739344e+01 9.318792343139648438e+00
1.155000000000000000e+02 1.793402215629809504e+01 2.431533987484673531e+01 8.973166465759277344e+00
1.160000000000000000e+02 1.769482020208801387e+01 2.408172757932659636e+01 8.577270507812500000e+00
1.165000000000000000e+02 1.737844498833807450e+01 2.366203150481672779e+01 8.175493240356445312e+00
1.170000000000000000e+02 1.700522203555122402e+01 2.306065070194494382e+01 7.779685974121093750e+00
1.175000000000000000e+02 1.656250606490073807e+01 2.274764617853764292e+01 7.372860908508300781e+00
1.180000000000000000e+02 1.620169016163715270e+01 2.244381177617199441e+01 7.027819633483886719e+00
1.185000000000000000e+02 1.577948915914642924e+01 2.210030767204337110e+01 6.678931236267089844e+00
1.190000000000000000e+02 1.524958899510479782e+01 2.171958006440033984e+01 6.298851490020751953e+00
1.195000000000000000e+02 1.487095868819350919e+01 2.131978937611136615e+01 6.008729934692382812e+00
1.200000000000000000e+02 1.447062769783292069e+01 2.084472666499443250e+01 5.721497058868408203e+00
1.205000000000000000e+02 1.406469326239511730e+01 2.055024101992365004e+01 5.443626403808593750e+00
1.210000000000000000e+02 1.373648471936098581e+01 2.025898510570997502e+01 5.207228660583496094e+00
1.215000000000000000e+02 1.341673298369564904e+01 2.000140145286346893e+01 4.981561660766601562e+00
1.220000000000000000e+02 1.317136440103545958e+01 1.985293974506986459e+01 4.792268276214599609e+00
1.225000000000000000e+02 1.301734742536120670e+01 1.977539564974030029e+01 4.642690181732177734e+00
1.230000000000000000e+02 1.287464604414701697e+01 1.957987334303410520e+01 4.502761363983154297e+00
1.235000000000000000e+02 1.283943764401371901e+01 1.961866143902041770e+01 4.406423568725585938e+00
1.240000000000000000e+02 1.284917440990284732e+01 1.977039123429920409e+01 4.331740856170654297e+00
1.245000000000000000e+02 1.290635874057404564e+01 1.973698629302363727e+01 4.277741909027099609e+00
1.250000000000000000e+02 1.299371902593090766e+01 1.969397386351018753e+01 4.236004829406738281e+00
1.255000000000000000e+02 1.307444702933003455e+01 1.968961017697293059e+01 4.194181919097900391e+00
1.260000000000000000e+02 1.318445615142054628e+01 1.987708519687805264e+01 4.163679599761962891e+00
1.265000000000000000e+02 1.330649027294320774e+01 2.014751182284062025e+01 4.138761043548583984e+00
1.270000000000000000e+02 1.342334388539357448e+01 2.039419073932530679e+01 4.113659381866455078e+00
1.275000000000000000e+02 1.357908833474760435e+01 2.064441872347332207e+01 4.101662158966064453e+00
1.280000000000000000e+02 1.374182855437943473e+01 2.089777491723897285e+01 4.093035697937011719e+00
1.285000000000000000e+02 1.389525536557164997e+01 2.116065126081247527e+01 4.082821846008300781e+00
1.290000000000000000e+02 1.402276324008151676e+01 2.147863283801241252e+01 4.066494464874267578e+00
1.295000000000000000e+02 1.414177999334710378e+01 2.183426482515530864e+01 4.049154758453369141e+00
1.300000000000000000e+02 1.429932112440082292e+01 2.225428185858179830e+01 4.043717861175537109e+00
1.305000000000000000e+02 1.445472041363169602e+01 2.278616418638301511e+01 4.038832187652587891e+00
1.310000000000000000e+02 1.458940995327446011e+01 2.329924770082394758e+01 4.030385017395019531e+00
1.315000000000000000e+02 1.469773431069821612e+01 2.374099302108344745e+01 4.016775131225585938e+00
1.320000000000000000e+02 1.479200355990183979e+01 2.408756855128573093e+01 4.001113891601562500e+00
1.325000000000000000e+02 1.491802891177083623e+01 2.448745879265140246e+01 3.994982957839965820e+00
1.330000000000000000e+02 1.503269897906263530e+01 2.482795307552313346e+01 3.987080335617065430e+00
1.335000000000000000e+02 1.512509204535371410e+01 2.520577797143354104e+01 3.974793195724487305e+00
1.340000000000000000e+02 1.519022131374443774e+01 2.550662850925586156e+01 3.956808805465698242e+00
1.345000000000000000e+02 1.523084132091739207e+01 2.585911629081282825e+01 3.933801412582397461e+00
1.350000000000000000e+02 1.528756735709298908e+01 2.617083623671956261e+01 3.916029930114746094e+00
1.355000000000000000e+02 1.532473079270175731e+01 2.652267277641235310e+01 3.894569396972656250e+00
1.360000000000000000e+02 1.533565460859387031e+01 2.672442899706617325e+01 3.868247270584106445e+00
1.365000000000000000e+02 1.532208507235311323e+01 2.687003517941143471e+01 3.837330818176269531e+00
1.370000000000000000e+02 1.528603415575283186e+01 2.708796121964744330e+01 3.802186012268066406e+00
1.375000000000000000e+02 1.525432844736900151e+01 2.726815351153026157e+01 3.769152402877807617e+00
1.380000000000000000e+02 1.520198843065037586e+01 2.743394655385687386e+01 3.732498884201049805e+00
1.385000000000000000e+02 1.513141053356936183e+01 2.759314622543715245e+01 3.692827224731445312e+00
1.390000000000000000e+02 1.504398553219462009e+01 2.770372488343937789e+01 3.650169134140014648e+00
1.395000000000000000e+02 1.493274625383243404e+01 2.779110407462081866e+01 3.602943897247314453e+00
1.400000000000000000e+02 1.482017839767979339e+01 2.792020938653355699e+01 3.556360483169555664e+00
1.405000000000000000e+02 1.469250769761973530e+01 2.796363259985650274e+01 3.507453918457031250e+00
1.410000000000000000e+02 1.454919901089050605e+01 2.804271471557910900e+01 3.455887079238891602e+00
1.415000000000000000e+02 1.439004575678440112e+01 2.810556839642127613e+01 3.401591539382934570e+00
1.420000000000000000e+02 1.421430627448362394e+01 2.805846502233383788e+01 3.344455242156982422e+00
1.425000000000000000e+02 1.403857413039378876e+01 2.800597097753013642e+01 3.288262605667114258e+00
1.430000000000000000e+02 1.384751039949091656e+01 2.791764014069210731e+01 3.229500770568847656e+00
1.435000000000000000e+02 1.364179890050594146e+01 2.781557548500345334e+01 3.168272733688354492e+00
1.440000000000000000e+02 1.342278958665723287e+01 2.768714878673470992e+01 3.104821205139160156e+00
1.445000000000000000e+02 1.319732242716845505e+01 2.763280355277980149e+01 3.040807247161865234e+00
1.450000000000000000e+02 1.297453231023656350e+01 2.759315693905987033e+01 2.978266000747680664e+00
1.455000000000000000e+02 1.274596444214344260e+01 2.760029219089688723e+01 2.915134906768798828e+00
1.460000000000000000e+02 1.251386815308515210e+01 2.756508229456585823e+01 2.851899385452270508e+00
1.465000000000000000e+02 1.227773572539422275e+01 2.753357817765247262e+01 2.788490772247314453e+00
1.470000000000000000e+02 1.203865368685294612e+01 2.748920496047993467e+01 2.725187063217163086e+00
1.475000000000000000e+02 1.181309491872470296e+01 2.743865422445174573e+01 2.665590047836303711e+00
1.480000000000000000e+02 1.158603723070110192e+01 2.737395913436164108e+01 2.606230497360229492e+00
1.485000000000000000e+02 1.136133646674832143e+01 2.730435464790510025e+01 2.547909736633300781e+00
1.490000000000000000e+02 1.113671265273582378e+01 2.722219093707342097e+01 2.490109920501708984e+00
1.495000000000000000e+02 1.091474795042323365e+01 2.706307062963447407e+01 2.433522939682006836e+00
1.500000000000000000e+02 1.070119619479230799e+01 2.690355053810086616e+01 2.379309415817260742e+00
1.505000000000000000e+02 1.049234899722577197e+01 2.678163174017531034e+01 2.326570749282836914e+00
1.510000000000000000e+02 1.029157052137941264e+01 2.669006418852201534e+01 2.276019573211669922e+00
1.515000000000000000e+02 1.009869597252422402e+01 2.655189254183759218e+01 2.227596759796142578e+00
1.520000000000000000e+02 9.911999662300628344e+00 2.644276597970194942e+01 2.180921077728271484e+00
1.525000000000000000e+02 9.731163688234099496e+00 2.632698746870915585e+01 2.135896682739257812e+00
1.530000000000000000e+02 9.555559632786959412e+00 2.615145916977192186e+01 2.092382192611694336e+00
1.535000000000000000e+02 9.384898127166463766e+00 2.599846823370146609e+01 2.050256967544555664e+00
1.540000000000000000e+02 9.220120244000195697e+00 2.586488812538121351e+01 2.009687900543212891e+00
1.545000000000000000e+02 9.062942028117587867e+00 2.577174117277412790e+01 1.971034526824951172e+00
1.550000000000000000e+02 8.914249334519260159e+00 2.561758506516478207e+01 1.934446334838867188e+00
1.555000000000000000e+02 8.768582034554277982e+00 2.546809530258449783e+01 1.898767352104187012e+00
1.560000000000000000e+02 8.624575513657255499e+00 2.529072421231254708e+01 1.863678216934204102e+00
1.565000000000000000e+02 8.486464860910807317e+00 2.512961354888043175e+01 1.830108761787414551e+00
1.570000000000000000e+02 8.352743310358778928e+00 2.496387106976398229e+01 1.797701716423034668e+00
1.575000000000000000e+02 8.222206191915065077e+00 2.482347323305686615e+01 1.766149759292602539e+00
1.580000000000000000e+02 8.092114375958672667e+00 2.464178966095142798e+01 1.734857916831970215e+00
1.585000000000000000e+02 7.970411548118692124e+00 2.443824915945889842e+01 1.705533981323242188e+00
1.590000000000000000e+02 7.851517970901832122e+00 2.427628182250093758e+01 1.676982641220092773e+00
1.595000000000000000e+02 7.736981987344277556e+00 2.409903138452737537e+01 1.649533510208129883e+00
1.600000000000000000e+02 7.626673902282088413e+00 2.390648817609791976e+01 1.623129606246948242e+00
1.605000000000000000e+02 7.519914050115803938e+00 2.372587379760931370e+01 1.597612500190734863e+00
1.610000000000000000e+02 7.416278685579844598e+00 2.359164675767806685e+01 1.572882652282714844e+00
1.615000000000000000e+02 7.312985764329316574e+00 2.347773468473844360e+01 1.548353314399719238e+00
1.620000000000000000e+02 7.210064274934238071e+00 2.339040083053818719e+01 1.524009704589843750e+00
1.625000000000000000e+02 7.109605440264096465e+00 2.334314926154828029e+01 1.500310659408569336e+00
1.630000000000000000e+02 7.012464232065980241e+00 2.321305070541787785e+01 1.477425098419189453e+00
1.635000000000000000e+02 6.917766699739241076e+00 2.310032507416252301e+01 1.455165386199951172e+00
1.640000000000000000e+02 6.826028064623416824e+00 2.293484633742667356e+01 1.433625221252441406e+00
1.645000000000000000e+02 6.743020483867089077e+00 2.276806134226353961e+01 1.414007782936096191e+00
1.650000000000000000e+02 6.667946902835038436e+00 2.261623780078350521e+01 1.396137118339538574e+00
1.655000000000000000e+02 6.597009080296390771e+00 2.247529349788289110e+01 1.379203915596008301e+00
1.660000000000000000e+02 6.531416774951751769e+00 2.235704580393170815e+01 1.363457322120666504e+00
1.665000000000000000e+02 6.475496262797298286e+00 2.222564016841659651e+01 1.349802136421203613e+00
1.670000000000000000e+02 6.427486663017291768e+00 2.205238580609393395e+01 1.337861299514770508e+00
1.675000000000000000e+02 6.386191971238345921e+00 2.198805962090381172e+01 1.327379822731018066e+00
1.680000000000000000e+02 6.354640753927209396e+00 2.190915020397746815e+01 1.318969488143920898e+00
1.685000000000000000e+02 6.331061230499011039e+00 2.182392513168431591e+01 1.312250256538391113e+00
1.690000000000000000e+02 6.321728758738241361e+00 2.183933897409676561e+01 1.308518290519714355e+00
1.695000000000000000e+02 6.322773404895146498e+00 2.178399097238808935e+01 1.306957125663757324e+00
1.700000000000000000e+02 6.327745934190775579e+00 2.177297225661893521e+01 1.306223392486572266e+00
1.705000000000000000e+02 6.340504114278179948e+00 2.182808597823500918e+01 1.307114362716674805e+00
1.710000000000000000e+02 6.365979755122260997e+00 2.191600451962379026e+01 1.310632109642028809e+00
1.715000000000000000e+02 6.405744750643076912e+00 2.202261894137627607e+01 1.317094326019287109e+00
1.720000000000000000e+02 6.460017766361095148e+00 2.217880125950876646e+01 1.326543211936950684e+00
1.725000000000000000e+02 6.525274446325260769e+00 2.246475892517828754e+01 1.338243842124938965e+00
1.730000000000000000e+02 6.598627260189662280e+00 2.265409949388183364e+01 1.351591110229492188e+00
1.735000000000000000e+02 6.680029110003054882e+00 2.279146584440705681e+01 1.366562247276306152e+00
1.740000000000000000e+02 6.766798105261768725e+00 2.303012089297913434e+01 1.382601737976074219e+00
1.745000000000000000e+02 6.859982431588926843e+00 2.326744177105976874e+01 1.399928808212280273e+00
1.750000000000000000e+02 6.960065019988311619e+00 2.345940307869488350e+01 1.418631553649902344e+00
1.755000000000000000e+02 7.065606018237457597e+00 2.368860766492896985e+01 1.438407659530639648e+00
1.760000000000000000e+02 7.177344776898746836e+00 2.398633497587276509e+01 1.459404945373535156e+00
1.765000000000000000e+02 7.293463740525417904e+00 2.429087933992085269e+01 1.481254577636718750e+00
1.770000000000000000e+02 7.415842218902536587e+00 2.458163273063621546e+01 1.504338741302490234e+00
1.775000000000000000e+02 7.542056448471607055e+00 2.484205934516237235e+01 1.528158545494079590e+00
1.780000000000000000e+02 7.676222913519204383e+00 2.516328048900597381e+01 1.553550004959106445e+00
1.785000000000000000e+02 7.812745471532443808e+00 2.552389753892196467e+01 1.579375028610229492e+00
1.790000000000000000e+02 7.957836293911045189e+00 2.595926163323517599e+01 1.606886148452758789e+00
1.795000000000000000e+02 8.110290727994632576e+00 2.638056320977703706e+01 1.635838389396667480e+00
1.800000000000000000e+02 8.268688691974787730e+00 2.677629615695168042e+01 1.665935397148132324e+00
1.805000000000000000e+02 8.433004558721933108e+00 2.718377087455831997e+01 1.697173714637756348e+00
1.810000000000000000e+02 8.602316909663951350e+00 2.753646604250443275e+01 1.729360103607177734e+00
1.815000000000000000e+02 8.774600434855338804e+00 2.794780117814036302e+01 1.762086272239685059e+00
1.820000000000000000e+02 8.949361534953217401e+00 2.833441101877210855e+01 1.795250535011291504e+00
1.825000000000000000e+02 9.126798112909167315e+00 2.866556853380800973e+01 1.828893184661865234e+00
1.830000000000000000e+02 9.306121343895334519e+00 2.897873636847183576e+01 1.862851858139038086e+00
1.835000000000000000e+02 9.489334274308927064e+00 2.930535095320961503e+01 1.897525191307067871e+00
1.840000000000000000e+02 9.681829981960650144e+00 2.965029581514743739e+01 1.933994054794311523e+00
1.845000000000000000e+02 9.888521947750733787e+00 3.005696594672158639e+01 1.973233580589294434e+00
1.850000000000000000e+02 1.010152301708012246e+01 3.047035574573348526e+01 2.013663530349731445e+00
1.855000000000000000e+02 1.032204823598703314e+01 3.088141199766821288e+01 2.055518627166748047e+00
1.860000000000000000e+02 1.055052528636652198e+01 3.130619165459114228e+01 2.098886728286743164e+00
1.865000000000000000e+02 1.078431027823308597e+01 3.171055802536737644e+01 2.143235683441162109e+00
1.870000000000000000e+02 1.102643312808480403e+01 3.215360111278604904e+01 2.189165115356445312e+00
1.875000000000000000e+02 1.127478128847562289e+01 3.255133464975054380e+01 2.236258983612060547e+00
1.880000000000000000e+02 1.153062001100687795e+01 3.292542927600266722e+01 2.284763574600219727e+00
1.885000000000000000e+02 1.179402082383676387e+01 3.329120187170024536e+01 2.334681034088134766e+00
1.890000000000000000e+02 1.206152498725354505e+01 3.366577120091160680e+01 2.385327100753784180e+00
1.895000000000000000e+02 1.233381162999867264e+01 3.405167608264005707e+01 2.436829805374145508e+00
1.900000000000000000e+02 1.261534938450940757e+01 3.444583533217448945e+01 2.490067958831787109e+00
1.905000000000000000e+02 1.290847567883573177e+01 3.482712686749174935e+01 2.545507192611694336e+00
1.910000000000000000e+02 1.321011972392929934e+01 3.517410842862506826e+01 2.602534294128417969e+00
1.915000000000000000e+02 1.352092003653081598e+01 3.551205914876323533e+01 2.661272048950195312e+00
1.920000000000000000e+02 1.383692246675975746e+01 3.590904934180088759e+01 2.720935106277465820e+00
1.925000000000000000e+02 1.416013336604206252e+01 3.632438256420578426e+01 2.781914710998535156e+00
1.930000000000000000e+02 1.448965089806246276e+01 3.677215332475287823e+01 2.844039678573608398e+00
1.935000000000000000e+02 1.482805544782494778e+01 3.721590413737747127e+01 2.907812595367431641e+00
1.940000000000000000e+02 1.517430886521986011e+01 3.772948199125573865e+01 2.973015785217285156e+00
1.945000000000000000e+02 1.552331733367640965e+01 3.822514625721804293e+01 3.038649082183837891e+00
1.950000000000000000e+02 1.587784863174890937e+01 3.864744645703228088e+01 3.105255603790283203e+00
1.955000000000000000e+02 1.623502949818961838e+01 3.906513318265372448e+01 3.172272443771362305e+00
1.960000000000000000e+02 1.660168119717632251e+01 3.954841183851890918e+01 3.241037607192993164e+00
1.965000000000000000e+02 1.697190736197446270e+01 3.999204763873268575e+01 3.310389041900634766e+00
1.970000000000000000e+02 1.734834614351496285e+01 4.042521180798913605e+01 3.380846500396728516e+00
1.975000000000000000e+02 1.772983875309372337e+01 4.083105175667257214e+01 3.452179431915283203e+00
1.980000000000000000e+02 1.811498217701199565e+01 4.118576922477411273e+01 3.524110555648803711e+00
1.985000000000000000e+02 1.850687461422421620e+01 4.163469444836162836e+01 3.597254276275634766e+00
1.990000000000000000e+02 1.890061729382247435e+01 4.206029174988088926e+01 3.670655012130737305e+00
1.995000000000000000e+02 1.929882990250653307e+01 4.245459438637628580e+01 3.744823694229125977e+00
2.000000000000000000e+02 1.970310744175096573e+01 4.289527196955510391e+01 3.820055007934570312e+00


==> graphics/data/nrmses_over_time.txt <==
ts source_to_temp_nrmse_n_dim_latent_1 temp_to_pk11_nrmse_n_dim_latent_1 source_to_pk11_nrmse_n_dim_latent_1 source_to_temp_ae_nrmse_n_dim_latent_1 temp_to_pk11_ae_nrmse_n_dim_latent_1 source_to_temp_nrmse_n_dim_latent_2 temp_to_pk11_nrmse_n_dim_latent_2 source_to_pk11_nrmse_n_dim_latent_2 source_to_temp_ae_nrmse_n_dim_latent_2 temp_to_pk11_ae_nrmse_n_dim_latent_2 source_to_temp_nrmse_n_dim_latent_3 temp_to_pk11_nrmse_n_dim_latent_3 source_to_pk11_nrmse_n_dim_latent_3 source_to_temp_ae_nrmse_n_dim_latent_3 temp_to_pk11_ae_nrmse_n_dim_latent_3 source_to_temp_nrmse_n_dim_latent_4 temp_to_pk11_nrmse_n_dim_latent_4 source_to_pk11_nrmse_n_dim_latent_4 source_to_temp_ae_nrmse_n_dim_latent_4 temp_to_pk11_ae_nrmse_n_dim_latent_4 source_to_temp_nrmse_n_dim_latent_5 temp_to_pk11_nrmse_n_dim_latent_5 source_to_pk11_nrmse_n_dim_latent_5 source_to_temp_ae_nrmse_n_dim_latent_5 temp_to_pk11_ae_nrmse_n_dim_latent_5 source_to_temp_nrmse_n_dim_latent_6 temp_to_pk11_nrmse_n_dim_latent_6 source_to_pk11_nrmse_n_dim_latent_6 source_to_temp_ae_nrmse_n_dim_latent_6 temp_to_pk11_ae_nrmse_n_dim_latent_6 source_to_temp_nrmse_n_dim_latent_7 temp_to_pk11_nrmse_n_dim_latent_7 source_to_pk11_nrmse_n_dim_latent_7 source_to_temp_ae_nrmse_n_dim_latent_7 temp_to_pk11_ae_nrmse_n_dim_latent_7 source_to_temp_nrmse_n_dim_latent_8 temp_to_pk11_nrmse_n_dim_latent_8 source_to_pk11_nrmse_n_dim_latent_8 source_to_temp_ae_nrmse_n_dim_latent_8 temp_to_pk11_ae_nrmse_n_dim_latent_8 source_to_temp_nrmse_n_dim_latent_9 temp_to_pk11_nrmse_n_dim_latent_9 source_to_pk11_nrmse_n_dim_latent_9 source_to_temp_ae_nrmse_n_dim_latent_9 temp_to_pk11_ae_nrmse_n_dim_latent_9 source_to_temp_nrmse_n_dim_latent_10 temp_to_pk11_nrmse_n_dim_latent_10 source_to_pk11_nrmse_n_dim_latent_10 source_to_temp_ae_nrmse_n_dim_latent_10 temp_to_pk11_ae_nrmse_n_dim_latent_10
0.000e+00 1.389e-02 2.846e-02 2.846e-02 1.389e-02 2.846e-02 4.540e-03 2.613e-02 2.613e-02 4.540e-03 2.613e-02 2.050e-02 3.474e-03 3.474e-03 2.050e-02 3.474e-03 7.811e-03 2.598e-03 2.598e-03 7.812e-03 2.598e-03 8.916e-04 6.001e-03 6.001e-03 8.920e-04 6.001e-03 2.846e-03 3.569e-03 3.569e-03 2.847e-03 3.569e-03 2.470e-03 1.625e-02 1.625e-02 2.470e-03 1.625e-02 2.395e-02 6.210e-03 6.210e-03 2.395e-02 6.210e-03 3.153e-03 5.823e-04 5.823e-04 3.153e-03 5.823e-04 1.810e-02 8.676e-03 8.676e-03 1.810e-02 8.676e-03
1.000e-01 2.135e-02 4.198e-02 4.191e-02 2.119e-02 4.167e-02 4.191e-03 2.508e-02 2.515e-02 4.644e-03 2.437e-02 1.855e-02 3.828e-03 3.944e-03 1.743e-02 3.541e-03 7.392e-03 3.262e-03 3.008e-03 6.277e-03 2.178e-03 8.877e-04 5.707e-03 5.704e-03 8.856e-04 4.108e-03 6.017e-03 3.725e-03 3.892e-03 5.291e-03 3.059e-03 2.394e-03 1.712e-02 1.717e-02 2.174e-03 1.538e-02 2.485e-02 5.395e-03 5.368e-03 2.735e-02 4.679e-03 3.526e-03 1.031e-03 9.530e-04 3.588e-03 7.906e-04 1.587e-02 7.705e-03 8.325e-03 1.525e-02 7.334e-03
2.000e-01 2.275e-02 2.868e-02 2.874e-02 2.462e-02 2.871e-02 5.110e-03 2.211e-02 2.216e-02 3.823e-03 2.333e-02 1.753e-02 5.378e-03 5.589e-03 1.571e-02 5.166e-03 6.879e-03 3.443e-03 2.892e-03 4.834e-03 1.849e-03 1.394e-03 4.909e-03 4.912e-03 7.406e-04 2.737e-03 5.554e-03 4.735e-03 5.252e-03 5.648e-03 3.673e-03 2.860e-03 1.559e-02 1.565e-02 2.323e-03 1.378e-02 2.680e-02 4.481e-03 5.690e-03 2.867e-02 2.897e-03 3.933e-03 8.649e-04 1.442e-03 3.741e-03 8.784e-04 1.587e-02 7.637e-03 9.386e-03 1.567e-02 5.958e-03
3.000e-01 2.685e-02 4.024e-02 4.034e-02 2.574e-02 4.024e-02 4.397e-03 2.024e-02 2.037e-02 3.436e-03 2.067e-02 1.894e-02 6.242e-03 6.029e-03 1.480e-02 6.080e-03 5.578e-03 4.738e-03 4.132e-03 4.251e-03 2.224e-03 1.206e-03 4.481e-03 4.488e-03 8.266e-04 3.380e-03 6.841e-03 5.463e-03 6.370e-03 8.132e-03 5.254e-03 3.127e-03 1.595e-02 1.602e-02 2.500e-03 1.322e-02 2.639e-02 5.164e-03 7.543e-03 3.035e-02 2.666e-03 4.337e-03 1.113e-03 2.789e-03 4.249e-03 8.572e-04 1.877e-02 6.613e-03 9.022e-03 1.694e-02 4.957e-03
4.000e-01 1.205e-02 3.083e-02 3.099e-02 2.995e-02 3.068e-02 4.463e-03 1.593e-02 1.593e-02 2.935e-03 1.584e-02 1.895e-02 8.638e-03 7.795e-03 1.326e-02 7.042e-03 4.658e-03 3.922e-03 3.101e-03 4.048e-03 2.865e-03 1.450e-03 4.707e-03 4.708e-03 8.548e-04 3.976e-03 7.118e-03 7.999e-03 9.337e-03 8.072e-03 5.155e-03 3.498e-03 1.863e-02 1.885e-02 2.665e-03 1.390e-02 2.754e-02 6.282e-03 7.412e-03 3.022e-02 3.406e-03 4.961e-03 1.612e-03 3.980e-03 4.561e-03 9.620e-04 2.245e-02 8.137e-03 1.217e-02 1.855e-02 5.991e-03
5.000e-01 1.756e-02 3.860e-02 3.822e-02 4.369e-01 3.821e-02 4.786e-03 1.570e-02 1.567e-02 3.181e-03 1.450e-02 1.475e-02 8.400e-03 9.700e-03 1.161e-02 7.571e-03 4.800e-03 4.627e-03 3.900e-03 4.030e-03 3.488e-03 1.979e-03 4.977e-03 4.918e-03 7.931e-04 4.766e-03 7.987e-03 9.573e-03 1.139e-02 8.452e-03 6.040e-03 4.012e-03 2.026e-02 2.051e-02 2.999e-03 1.444e-02 2.601e-02 7.849e-03 8.695e-03 2.980e-02 4.505e-03 5.475e-03 1.339e-03 4.870e-03 4.915e-03 1.111e-03 2.445e-02 9.878e-03 1.602e-02 1.906e-02 8.222e-03
6.000e-01 1.986e-02 3.469e-02 3.480e-02 2.123e-01 3.475e-02 5.293e-03 1.569e-02 1.598e-02 3.659e-03 1.570e-02 1.379e-02 7.122e-03 1.001e-02 1.231e-02 6.757e-03 3.311e-03 4.099e-03 2.807e-03 3.791e-03 4.001e-03 1.567e-03 5.630e-03 5.530e-03 9.990e-04 5.261e-03 7.540e-03 8.976e-03 1.078e-02 7.948e-03 7.035e-03 4.278e-03 2.079e-02 2.092e-02 3.143e-03 1.400e-02 2.624e-02 1.053e-02 7.344e-03 2.930e-02 5.037e-03 6.720e-03 1.784e-03 5.842e-03 5.222e-03 1.241e-03 2.478e-02 9.183e-03 1.684e-02 1.832e-02 8.183e-03
7.000e-01 2.460e-02 3.410e-02 3.431e-02 2.912e-01 3.433e-02 5.557e-03 2.022e-02 2.083e-02 4.069e-03 1.776e-02 1.458e-02 6.973e-03 6.947e-03 1.257e-02 5.898e-03 3.345e-03 4.249e-03 3.162e-03 3.482e-03 4.097e-03 1.930e-03 6.772e-03 6.634e-03 9.087e-04 5.696e-03 7.381e-03 9.781e-03 1.208e-02 6.902e-03 7.261e-03 5.764e-03 2.027e-02 2.011e-02 3.461e-03 1.367e-02 2.663e-02 1.402e-02 6.285e-03 2.944e-02 5.803e-03 7.302e-03 1.885e-03 6.982e-03 5.089e-03 1.295e-03 2.585e-02 8.927e-03 1.791e-02 1.880e-02 7.676e-03
8.000e-01 2.355e-02 4.073e-02 4.033e-02 3.813e-01 4.056e-02 6.050e-03 2.395e-02 2.469e-02 4.508e-03 2.054e-02 1.451e-02 6.324e-03 5.925e-03 1.284e-02 5.609e-03 3.862e-03 3.704e-03 2.658e-03 3.871e-03 3.740e-03 6.387e-04 7.675e-03 7.443e-03 7.521e-04 5.941e-03 6.236e-03 9.764e-03 1.216e-02 6.571e-03 6.605e-03 7.068e-03 1.720e-02 1.677e-02 4.032e-03 1.173e-02 2.705e-02 1.536e-02 5.397e-03 2.959e-02 7.104e-03 8.750e-03 2.500e-03 7.415e-03 4.877e-03 1.423e-03 2.721e-02 8.702e-03 1.718e-02 1.995e-02 7.767e-03
9.000e-01 2.417e-02 3.985e-02 3.958e-02 3.511e-01 4.038e-02 7.049e-03 2.493e-02 2.601e-02 4.823e-03 2.337e-02 1.489e-02 7.068e-03 6.537e-03 1.434e-02 5.279e-03 3.940e-03 3.456e-03 2.782e-03 3.803e-03 3.564e-03 7.778e-04 8.712e-03 8.441e-03 6.564e-04 6.454e-03 6.030e-03 8.919e-03 1.133e-02 6.250e-03 6.360e-03 8.836e-03 1.647e-02 1.569e-02 4.309e-03 1.011e-02 2.725e-02 1.429e-02 5.448e-03 3.023e-02 7.498e-03 7.819e-03 1.891e-03 6.543e-03 4.771e-03 1.434e-03 2.700e-02 7.464e-03 1.655e-02 2.114e-02 7.680e-03
1.000e+00 2.673e-02 4.620e-02 4.572e-02 2.976e-01 4.646e-02 6.926e-03 2.894e-02 3.035e-02 4.593e-03 2.461e-02 1.574e-02 5.570e-03 6.804e-03 1.663e-02 5.397e-03 3.240e-03 3.491e-03 3.100e-03 3.427e-03 3.593e-03 5.398e-04 8.370e-03 8.068e-03 6.516e-04 6.357e-03 6.051e-03 9.739e-03 1.218e-02 6.250e-03 6.671e-03 1.068e-02 1.393e-02 1.273e-02 4.724e-03 9.311e-03 2.921e-02 1.590e-02 8.287e-03 3.089e-02 9.669e-03 7.734e-03 2.701e-03 7.004e-03 4.123e-03 1.586e-03 2.883e-02 7.622e-03 1.287e-02 2.199e-02 8.743e-03
1.100e+00 2.323e-02 3.976e-02 4.049e-02 2.817e-01 4.058e-02 6.113e-03 3.329e-02 3.489e-02 4.368e-03 2.749e-02 1.796e-02 5.477e-03 7.957e-03 1.669e-02 5.949e-03 3.125e-03 4.180e-03 3.480e-03 3.866e-03 3.214e-03 9.019e-04 9.158e-03 8.804e-03 6.308e-04 6.979e-03 5.701e-03 8.647e-03 1.109e-02 5.945e-03 6.087e-03 1.100e-02 1.344e-02 1.190e-02 4.920e-03 8.028e-03 2.836e-02 1.672e-02 8.948e-03 3.141e-02 1.052e-02 7.289e-03 2.574e-03 6.768e-03 4.021e-03 1.852e-03 3.159e-02 8.142e-03 1.090e-02 2.340e-02 9.826e-03
1.200e+00 3.425e-02 3.934e-02 3.854e-02 3.098e-01 3.960e-02 6.321e-03 3.760e-02 3.934e-02 3.546e-03 3.063e-02 1.813e-02 6.452e-03 1.036e-02 1.776e-02 6.100e-03 3.101e-03 2.565e-03 2.086e-03 3.841e-03 3.255e-03 9.479e-04 9.197e-03 8.752e-03 5.910e-04 7.393e-03 5.878e-03 9.605e-03 1.233e-02 5.479e-03 6.296e-03 1.013e-02 1.163e-02 9.455e-03 4.923e-03 7.849e-03 3.033e-02 1.673e-02 9.350e-03 3.161e-02 1.185e-02 7.849e-03 2.621e-03 4.173e-03 3.878e-03 1.549e-03 3.169e-02 8.047e-03 1.027e-02 2.240e-02 1.127e-02
1.300e+00 3.424e-02 4.033e-02 4.072e-02 2.904e-01 4.072e-02 4.233e-03 3.853e-02 4.026e-02 3.225e-03 3.027e-02 1.966e-02 6.238e-03 1.105e-02 1.917e-02 6.241e-03 3.541e-03 3.752e-03 3.085e-03 4.150e-03 2.978e-03 5.362e-04 9.218e-03 8.778e-03 5.694e-04 7.237e-03 5.825e-03 1.022e-02 1.297e-02 5.232e-03 6.225e-03 1.011e-02 1.163e-02 9.289e-03 4.602e-03 7.860e-03 2.952e-02 1.533e-02 1.109e-02 3.233e-02 1.176e-02 7.604e-03 2.750e-03 4.054e-03 3.487e-03 1.742e-03 3.342e-02 9.804e-03 9.037e-03 2.201e-02 1.187e-02
1.400e+00 3.549e-02 3.444e-02 3.470e-02 1.745e-01 3.417e-02 5.570e-03 4.241e-02 4.433e-02 3.191e-03 3.241e-02 2.091e-02 6.648e-03 1.277e-02 2.134e-02 6.784e-03 3.841e-03 3.318e-03 2.456e-03 4.175e-03 3.309e-03 1.170e-03 1.009e-02 9.523e-03 6.724e-04 7.966e-03 6.220e-03 1.085e-02 1.386e-02 5.615e-03 6.500e-03 9.294e-03 1.300e-02 9.822e-03 4.077e-03 8.625e-03 3.216e-02 1.490e-02 1.261e-02 3.271e-02 1.212e-02 7.984e-03 2.677e-03 2.222e-03 3.162e-03 1.766e-03 3.285e-02 9.000e-03 1.043e-02 1.865e-02 1.040e-02
1.500e+00 3.741e-02 3.346e-02 3.849e-02 2.923e-01 3.344e-02 5.706e-03 4.486e-02 4.693e-02 3.465e-03 3.403e-02 2.366e-02 6.246e-03 1.264e-02 2.149e-02 6.960e-03 4.086e-03 4.170e-03 3.233e-03 3.954e-03 3.032e-03 4.668e-04 1.052e-02 9.909e-03 5.557e-04 7.755e-03 5.854e-03 1.132e-02 1.435e-02 5.454e-03 6.400e-03 7.922e-03 1.506e-02 1.158e-02 4.252e-03 9.422e-03 3.300e-02 1.478e-02 1.208e-02 3.289e-02 1.234e-02 6.881e-03 2.646e-03 4.152e-03 2.986e-03 1.894e-03 3.536e-02 8.536e-03 6.485e-03 1.601e-02 9.204e-03
1.600e+00 4.370e-02 3.292e-02 3.688e-02 1.194e+00 3.329e-02 5.505e-03 4.763e-02 4.989e-02 3.540e-03 3.433e-02 2.592e-02 7.495e-03 1.562e-02 2.090e-02 7.250e-03 3.474e-03 3.114e-03 2.314e-03 3.590e-03 3.114e-03 8.353e-04 9.570e-03 9.005e-03 7.035e-04 7.275e-03 6.111e-03 1.119e-02 1.424e-02 5.504e-03 6.235e-03 7.315e-03 1.776e-02 1.362e-02 4.466e-03 1.140e-02 3.659e-02 1.398e-02 1.493e-02 3.279e-02 1.245e-02 5.861e-03 1.937e-03 4.497e-03 3.474e-03 1.759e-03 3.659e-02 8.441e-03 6.685e-03 1.442e-02 7.811e-03
1.700e+00 4.313e-02 6.772e-02 5.009e-02 9.320e-01 3.684e-02 5.311e-03 5.079e-02 5.331e-02 3.217e-03 3.547e-02 2.692e-02 7.236e-03 1.410e-02 2.180e-02 7.770e-03 4.243e-03 4.281e-03 3.061e-03 3.658e-03 3.232e-03 1.547e-03 1.068e-02 1.035e-02 6.005e-04 6.922e-03 5.900e-03 1.164e-02 1.471e-02 5.381e-03 6.184e-03 6.779e-03 2.048e-02 1.566e-02 4.768e-03 1.300e-02 3.988e-02 1.325e-02 1.676e-02 3.297e-02 1.262e-02 5.673e-03 2.312e-03 4.731e-03 3.862e-03 1.674e-03 3.793e-02 7.150e-03 6.062e-03 1.403e-02 7.734e-03
1.800e+00 4.392e-02 4.446e-02 7.790e-02 6.901e-01 3.564e-02 5.953e-03 5.082e-02 5.358e-02 3.515e-03 3.486e-02 2.909e-02 7.336e-03 1.446e-02 2.334e-02 7.526e-03 3.034e-03 3.397e-03 1.971e-03 3.391e-03 3.171e-03 9.937e-04 8.649e-03 8.172e-03 7.989e-04 6.334e-03 5.912e-03 1.221e-02 1.530e-02 5.682e-03 5.583e-03 7.636e-03 1.925e-02 1.374e-02 5.740e-03 1.428e-02 4.618e-02 1.275e-02 1.810e-02 3.180e-02 1.251e-02 5.895e-03 1.876e-03 5.868e-03 4.776e-03 1.645e-03 3.751e-02 7.288e-03 6.479e-03 1.407e-02 7.945e-03
1.900e+00 4.988e-02 1.801e-02 2.141e-02 5.369e-01 4.404e-02 4.175e-03 5.451e-02 5.768e-02 3.241e-03 3.542e-02 2.626e-02 7.308e-03 1.411e-02 2.572e-02 7.954e-03 3.045e-03 4.376e-03 2.739e-03 2.957e-03 3.127e-03 2.750e-03 1.042e-02 9.848e-03 1.284e-03 6.427e-03 6.365e-03 1.143e-02 1.457e-02 5.349e-03 5.686e-03 7.151e-03 1.942e-02 1.349e-02 6.270e-03 1.461e-02 4.393e-02 1.278e-02 1.706e-02 3.010e-02 1.271e-02 7.890e-03 2.069e-03 5.892e-03 5.853e-03 1.517e-03 3.984e-02 8.023e-03 6.753e-03 1.430e-02 9.523e-03
2.000e+00 5.358e-02 1.575e-02 6.082e-02 5.445e-01 3.820e-02 5.997e-03 5.562e-02 5.909e-02 3.653e-03 3.548e-02 2.201e-02 7.355e-03 1.477e-02 2.590e-02 8.035e-03 2.711e-03 3.916e-03 2.305e-03 2.746e-03 3.231e-03 1.181e-03 1.062e-02 9.989e-03 9.482e-04 6.050e-03 5.680e-03 1.175e-02 1.502e-02 4.987e-03 5.865e-03 7.983e-03 1.869e-02 1.259e-02 6.667e-03 1.335e-02 4.134e-02 1.378e-02 1.402e-02 2.760e-02 1.347e-02 9.502e-03 2.064e-03 6.548e-03 7.703e-03 1.586e-03 3.873e-02 8.521e-03 8.953e-03 1.755e-02 1.081e-02
2.100e+00 5.068e-02 2.231e-02 5.935e-02 6.643e-01 3.298e-02 3.952e-03 5.605e-02 5.989e-02 3.981e-03 3.426e-02 2.481e-02 7.533e-03 1.467e-02 2.696e-02 8.395e-03 2.771e-03 3.690e-03 1.995e-03 2.666e-03 3.351e-03 1.237e-03 9.198e-03 8.570e-03 6.810e-04 5.874e-03 4.152e-03 1.311e-02 1.652e-02 4.691e-03 5.852e-03 7.020e-03 2.159e-02 1.471e-02 6.571e-03 1.415e-02 3.440e-02 1.483e-02 1.179e-02 2.522e-02 1.433e-02 1.055e-02 1.779e-03 8.298e-03 8.879e-03 1.449e-03 4.162e-02 8.862e-03 1.078e-02 1.856e-02 1.087e-02
2.200e+00 5.813e-02 3.069e-02 4.759e-02 8.011e-01 4.014e-02 5.868e-03 5.670e-02 6.073e-02 4.473e-03 3.418e-02 2.606e-02 9.032e-03 1.720e-02 2.684e-02 9.068e-03 1.941e-03 4.699e-03 2.861e-03 2.696e-03 3.095e-03 1.269e-03 1.040e-02 9.771e-03 8.428e-04 5.734e-03 5.188e-03 1.316e-02 1.697e-02 3.955e-03 5.797e-03 6.985e-03 1.844e-02 1.231e-02 6.606e-03 1.311e-02 3.384e-02 1.464e-02 9.490e-03 2.346e-02 1.484e-02 9.557e-03 1.406e-03 9.523e-03 9.122e-03 1.371e-03 4.370e-02 9.112e-03 1.191e-02 1.902e-02 1.119e-02
2.300e+00 5.425e-02 3.532e-02 4.267e-02 9.036e-01 3.770e-02 4.268e-03 5.687e-02 6.100e-02 4.682e-03 3.202e-02 2.533e-02 1.071e-02 2.236e-02 2.762e-02 9.422e-03 2.084e-03 3.560e-03 2.378e-03 2.928e-03 2.933e-03 1.752e-03 9.479e-03 8.815e-03 6.494e-04 5.567e-03 5.703e-03 1.214e-02 1.555e-02 3.709e-03 5.038e-03 7.252e-03 2.155e-02 1.486e-02 6.613e-03 1.455e-02 3.545e-02 1.616e-02 5.668e-03 2.188e-02 1.662e-02 9.331e-03 1.613e-03 9.449e-03 9.676e-03 1.409e-03 3.954e-02 9.592e-03 1.316e-02 1.676e-02 1.205e-02
2.400e+00 5.913e-02 3.158e-02 3.459e-02 9.493e-01 3.858e-02 6.082e-03 5.716e-02 6.158e-02 4.937e-03 3.114e-02 2.522e-02 1.115e-02 2.673e-02 2.913e-02 9.213e-03 2.901e-03 4.355e-03 3.314e-03 3.610e-03 2.832e-03 1.329e-03 1.098e-02 1.023e-02 9.864e-04 5.352e-03 5.849e-03 1.158e-02 1.501e-02 3.582e-03 5.189e-03 6.609e-03 2.051e-02 1.404e-02 6.820e-03 1.566e-02 3.584e-02 1.721e-02 7.465e-03 2.025e-02 1.732e-02 9.319e-03 1.496e-03 1.089e-02 9.781e-03 1.581e-03 3.555e-02 1.125e-02 1.546e-02 1.404e-02 1.228e-02
2.500e+00 5.808e-02 4.966e-02 5.000e-02 9.292e-01 3.991e-02 6.420e-03 5.790e-02 6.295e-02 4.808e-03 2.902e-02 2.583e-02 1.183e-02 3.277e-02 2.838e-02 9.757e-03 2.711e-03 3.181e-03 2.024e-03 3.602e-03 2.753e-03 1.760e-03 9.601e-03 8.900e-03 8.363e-04 4.902e-03 6.325e-03 1.178e-02 1.509e-02 3.419e-03 4.801e-03 7.546e-03 2.005e-02 1.418e-02 6.936e-03 1.564e-02 3.610e-02 1.730e-02 8.990e-03 1.836e-02 1.811e-02 9.199e-03 1.181e-03 1.224e-02 9.797e-03 1.485e-03 2.269e-02 1.027e-02 1.652e-02 1.112e-02 1.249e-02
2.600e+00 6.068e-02 3.896e-02 3.901e-02 8.405e-01 3.538e-02 5.246e-03 5.836e-02 6.377e-02 5.781e-03 2.762e-02 2.653e-02 1.152e-02 3.275e-02 3.115e-02 9.133e-03 2.638e-03 3.710e-03 3.289e-03 3.961e-03 2.542e-03 2.264e-03 9.754e-03 9.149e-03 9.573e-04 5.111e-03 6.943e-03 9.149e-03 1.195e-02 3.277e-03 4.284e-03 6.885e-03 2.137e-02 1.497e-02 7.083e-03 1.630e-02 3.785e-02 1.788e-02 8.939e-03 1.735e-02 1.793e-02 9.096e-03 1.299e-03 1.146e-02 1.017e-02 1.548e-03 1.207e-02 1.171e-02 1.917e-02 1.114e-02 1.383e-02
2.700e+00 6.307e-02 5.600e-02 5.581e-02 6.905e-01 4.084e-02 6.665e-03 6.184e-02 6.780e-02 5.696e-03 2.843e-02 2.482e-02 1.147e-02 3.398e-02 2.627e-02 9.046e-03 3.052e-03 4.333e-03 3.812e-03 4.759e-03 2.735e-03 2.181e-03 6.823e-03 6.320e-03 1.089e-03 4.893e-03 6.602e-03 8.439e-03 1.135e-02 3.010e-03 4.431e-03 7.005e-03 2.230e-02 1.608e-02 7.394e-03 1.767e-02 3.913e-02 1.789e-02 6.698e-03 1.532e-02 1.765e-02 9.069e-03 1.698e-03 1.032e-02 1.062e-02 1.559e-03 1.016e-02 1.149e-02 1.998e-02 1.429e-02 1.472e-02
2.800e+00 6.515e-02 4.572e-02 5.131e-02 5.127e-01 3.501e-02 4.941e-03 6.965e-02 7.668e-02 5.366e-03 3.015e-02 2.780e-02 1.231e-02 3.489e-02 2.591e-02 8.780e-03 3.977e-03 3.690e-03 3.487e-03 4.521e-03 2.815e-03 2.889e-03 6.335e-03 5.650e-03 1.297e-03 4.796e-03 5.738e-03 7.197e-03 1.053e-02 2.717e-03 3.996e-03 6.968e-03 2.272e-02 1.664e-02 7.903e-03 1.793e-02 3.812e-02 1.817e-02 4.170e-03 1.366e-02 1.773e-02 9.912e-03 2.057e-03 7.098e-03 1.063e-02 1.486e-03 1.462e-02 1.044e-02 1.724e-02 1.634e-02 1.480e-02
2.900e+00 5.662e-02 5.754e-02 5.964e-02 4.146e-01 3.748e-02 6.042e-03 7.381e-02 8.124e-02 5.195e-03 3.123e-02 3.520e-02 1.332e-02 3.326e-02 2.736e-02 9.202e-03 5.821e-03 4.181e-03 4.485e-03 5.016e-03 2.746e-03 2.737e-03 6.026e-03 4.710e-03 1.269e-03 4.942e-03 5.156e-03 7.081e-03 9.995e-03 2.404e-03 3.716e-03 7.200e-03 2.191e-02 1.624e-02 8.031e-03 1.845e-02 4.462e-02 1.874e-02 4.763e-03 1.255e-02 1.786e-02 9.888e-03 2.081e-03 5.114e-03 1.117e-02 1.479e-03 1.695e-02 1.239e-02 1.328e-02 1.487e-02 1.396e-02
3.000e+00 6.779e-02 4.263e-02 4.870e-02 5.448e-01 4.082e-02 4.385e-03 7.148e-02 7.852e-02 4.930e-03 2.832e-02 3.405e-02 1.300e-02 3.365e-02 2.662e-02 9.027e-03 5.722e-03 3.855e-03 4.880e-03 5.129e-03 2.338e-03 2.528e-03 6.264e-03 4.628e-03 1.355e-03 4.550e-03 6.528e-03 6.050e-03 8.243e-03 2.258e-03 3.338e-03 7.593e-03 2.325e-02 1.707e-02 8.254e-03 1.766e-02 3.920e-02 1.898e-02 6.695e-03 1.047e-02 1.715e-02 1.149e-02 2.054e-03 3.829e-03 1.102e-02 1.225e-03 1.702e-02 1.276e-02 8.733e-03 1.515e-02 1.374e-02
3.100e+00 9.119e-02 5.030e-02 5.366e-02 8.207e-01 3.900e-02 5.297e-03 6.271e-02 6.852e-02 4.675e-03 2.492e-02 2.716e-02 9.378e-03 2.878e-02 2.927e-02 7.520e-03 5.381e-03 2.775e-03 4.583e-03 4.682e-03 2.056e-03 2.861e-03 5.347e-03 3.713e-03 1.201e-03 4.320e-03 6.329e-03 4.601e-03 7.227e-03 1.875e-03 3.663e-03 7.816e-03 2.258e-02 1.742e-02 8.197e-03 1.706e-02 4.131e-02 1.996e-02 8.814e-03 9.765e-03 1.605e-02 1.182e-02 1.787e-03 3.546e-03 1.114e-02 1.163e-03 1.966e-02 1.464e-02 6.063e-03 1.335e-02 1.360e-02
3.200e+00 5.826e-02 3.676e-02 4.441e-02 6.105e-01 4.147e-02 5.024e-03 5.177e-02 5.631e-02 4.691e-03 2.099e-02 2.668e-02 8.753e-03 3.018e-02 3.193e-02 5.495e-03 6.050e-03 2.830e-03 5.266e-03 4.751e-03 1.777e-03 2.586e-03 5.792e-03 4.217e-03 1.389e-03 3.947e-03 9.307e-03 4.350e-03 7.291e-03 1.853e-03 3.183e-03 8.323e-03 2.239e-02 1.707e-02 7.890e-03 1.680e-02 4.123e-02 1.909e-02 1.278e-02 8.858e-03 1.492e-02 1.171e-02 1.569e-03 4.509e-03 1.018e-02 9.342e-04 2.344e-02 1.687e-02 7.528e-03 1.162e-02 1.341e-02
3.300e+00 6.095e-01 1.641e-02 4.401e-02 3.722e-01 2.167e-02 6.413e-03 5.390e-02 5.840e-02 4.750e-03 1.905e-02 3.954e-02 8.042e-03 3.189e-02 3.367e-02 6.373e-03 8.571e-03 2.421e-03 5.599e-03 6.263e-03 1.376e-03 3.264e-03 5.131e-03 3.759e-03 1.573e-03 3.764e-03 1.084e-02 2.527e-03 5.557e-03 1.906e-03 3.116e-03 8.842e-03 2.575e-02 2.036e-02 7.404e-03 1.691e-02 4.342e-02 2.047e-02 1.361e-02 8.699e-03 1.453e-02 1.186e-02 1.711e-03 7.171e-03 9.561e-03 9.086e-04 2.349e-02 1.779e-02 1.012e-02 1.228e-02 1.226e-02
3.400e+00 2.105e-01 1.575e-02 7.565e-02 1.598e-01 1.960e-02 5.351e-03 4.290e-02 4.601e-02 4.239e-03 1.656e-02 4.407e-02 4.182e-03 2.771e-02 2.942e-02 5.731e-03 7.331e-03 2.778e-03 5.663e-03 6.422e-03 1.598e-03 2.492e-03 4.675e-03 3.281e-03 1.615e-03 2.964e-03 1.088e-02 3.735e-03 6.660e-03 1.971e-03 2.822e-03 9.323e-03 2.402e-02 1.993e-02 6.694e-03 1.634e-02 3.858e-02 2.090e-02 1.420e-02 7.838e-03 1.267e-02 1.165e-02 1.603e-03 7.234e-03 9.003e-03 8.546e-04 2.288e-02 1.468e-02 8.536e-03 1.130e-02 1.093e-02
3.500e+00 9.617e-02 1.277e-02 5.735e-02 1.054e-01 1.397e-02 4.838e-03 3.191e-02 3.357e-02 3.992e-03 1.541e-02 3.275e-02 5.082e-03 3.027e-02 2.536e-02 3.937e-03 6.616e-03 2.834e-03 5.138e-03 5.990e-03 1.375e-03 2.101e-03 3.134e-03 2.593e-03 1.450e-03 2.287e-03 8.156e-03 2.499e-03 5.678e-03 1.901e-03 3.054e-03 8.592e-03 2.051e-02 1.781e-02 6.159e-03 1.554e-02 3.293e-02 1.883e-02 1.519e-02 6.193e-03 1.035e-02 1.245e-02 1.705e-03 4.604e-03 8.340e-03 1.365e-03 1.998e-02 1.377e-02 7.500e-03 1.048e-02 9.405e-03
3.600e+00 1.607e-01 8.200e-03 4.379e-02 1.540e-01 7.810e-03 7.177e-03 4.063e-02 4.240e-02 3.979e-03 1.472e-02 2.512e-02 4.569e-03 3.000e-02 2.084e-02 3.517e-03 6.878e-03 2.884e-03 4.532e-03 5.477e-03 1.722e-03 1.115e-03 2.808e-03 3.000e-03 1.435e-03 2.094e-03 7.850e-03 2.177e-03 5.268e-03 1.765e-03 3.048e-03 8.062e-03 1.834e-02 1.646e-02 5.722e-03 1.440e-02 2.251e-02 1.967e-02 1.397e-02 5.719e-03 9.028e-03 1.092e-02 2.315e-03 3.611e-03 7.593e-03 1.456e-03 1.564e-02 1.301e-02 6.515e-03 9.407e-03 8.333e-03
3.700e+00 1.483e-01 1.079e-02 4.255e-02 1.429e-01 1.043e-02 5.549e-03 2.810e-02 2.890e-02 8.267e-03 1.581e-02 1.869e-02 4.653e-03 2.873e-02 1.757e-02 2.518e-03 6.030e-03 3.519e-03 5.162e-03 5.427e-03 1.470e-03 1.360e-03 2.384e-03 2.602e-03 1.651e-03 1.952e-03 8.958e-03 2.455e-03 4.489e-03 1.432e-03 3.357e-03 7.033e-03 1.639e-02 1.506e-02 4.745e-03 1.289e-02 1.538e-02 1.860e-02 1.123e-02 4.474e-03 8.410e-03 9.176e-03 1.395e-03 2.163e-03 6.749e-03 1.294e-03 1.260e-02 1.152e-02 5.885e-03 7.873e-03 7.232e-03
3.800e+00 1.202e-01 8.390e-03 3.976e-02 1.139e-01 8.450e-03 5.731e-03 2.548e-02 2.667e-02 3.757e-03 1.421e-02 1.646e-02 4.178e-03 2.959e-02 1.657e-02 2.250e-03 5.176e-03 2.451e-03 4.131e-03 4.764e-03 1.171e-03 1.306e-03 1.941e-03 2.306e-03 1.190e-03 1.606e-03 8.174e-03 1.746e-03 3.167e-03 1.497e-03 3.018e-03 6.062e-03 1.540e-02 1.416e-02 5.018e-03 1.161e-02 1.264e-02 1.751e-02 1.004e-02 4.030e-03 7.540e-03 7.864e-03 1.184e-03 2.723e-03 6.112e-03 9.970e-04 1.045e-02 1.177e-02 4.749e-03 6.563e-03 6.110e-03
3.900e+00 9.261e-02 5.923e-03 3.409e-02 8.159e-02 5.540e-03 4.018e-03 2.298e-02 2.411e-02 3.534e-03 1.485e-02 1.647e-02 3.630e-03 2.835e-02 1.597e-02 1.681e-03 5.145e-03 2.111e-03 3.507e-03 4.635e-03 1.094e-03 1.621e-03 2.071e-03 2.773e-03 1.048e-03 1.238e-03 7.373e-03 1.483e-03 2.083e-03 1.459e-03 2.613e-03 4.628e-03 1.506e-02 1.365e-02 4.453e-03 1.072e-02 9.510e-03 1.634e-02 9.096e-03 4.077e-03 6.903e-03 6.714e-03 1.098e-03 2.261e-03 5.625e-03 6.172e-04 9.454e-03 1.180e-02 3.799e-03 5.846e-03 5.469e-03
4.000e+00 6.998e-02 5.470e-03 2.900e-02 5.900e-02 4.872e-03 4.049e-03 2.088e-02 2.191e-02 3.019e-03 1.531e-02 1.607e-02 3.272e-03 2.693e-02 1.431e-02 1.512e-03 4.531e-03 2.349e-03 3.746e-03 4.175e-03 9.605e-04 1.266e-03 1.953e-03 2.100e-03 1.137e-03 1.317e-03 5.613e-03 1.955e-03 2.048e-03 9.729e-04 2.798e-03 5.249e-03 1.470e-02 1.323e-02 4.005e-03 9.922e-03 8.350e-03 1.624e-02 6.849e-03 3.699e-03 6.117e-03 6.238e-03 1.132e-03 2.350e-03 5.001e-03 5.945e-04 8.261e-03 1.078e-02 3.579e-03 5.086e-03 5.068e-03
4.100e+00 5.478e-02 5.328e-03 2.472e-02 4.617e-02 4.934e-03 3.828e-03 1.952e-02 2.050e-02 2.573e-03 1.476e-02 1.539e-02 3.581e-03 2.747e-02 1.418e-02 1.542e-03 4.507e-03 2.823e-03 4.133e-03 3.656e-03 8.409e-04 8.428e-04 1.352e-03 1.513e-03 1.020e-03 1.028e-03 5.572e-03 2.069e-03 2.395e-03 1.416e-03 2.306e-03 5.432e-03 1.413e-02 1.262e-02 3.806e-03 9.122e-03 7.915e-03 1.538e-02 5.441e-03 3.633e-03 5.783e-03 5.763e-03 9.022e-04 2.396e-03 4.798e-03 5.098e-04 5.976e-03 1.014e-02 4.469e-03 4.288e-03 4.564e-03
4.200e+00 4.386e-02 4.711e-03 2.085e-02 3.827e-02 4.542e-03 3.031e-03 1.778e-02 1.878e-02 2.190e-03 1.382e-02 1.512e-02 4.834e-03 2.827e-02 1.351e-02 1.692e-03 4.063e-03 2.217e-03 3.329e-03 3.466e-03 6.912e-04 1.116e-03 2.221e-03 2.792e-03 9.560e-04 6.826e-04 5.108e-03 1.279e-03 2.188e-03 7.159e-04 1.670e-03 4.693e-03 1.318e-02 1.169e-02 3.841e-03 8.481e-03 6.259e-03 1.370e-02 5.355e-03 3.590e-03 5.534e-03 4.932e-03 9.202e-04 2.229e-03 4.596e-03 5.259e-04 5.803e-03 9.083e-03 3.421e-03 3.674e-03 4.069e-03
4.300e+00 3.518e-02 3.754e-03 1.733e-02 3.352e-02 3.674e-03 2.992e-03 1.686e-02 1.791e-02 1.468e-03 1.283e-02 1.492e-02 4.735e-03 2.711e-02 1.307e-02 1.903e-03 3.857e-03 1.449e-03 2.384e-03 3.389e-03 7.616e-04 8.319e-04 2.302e-03 2.859e-03 8.502e-04 6.505e-04 4.167e-03 7.921e-04 2.219e-03 8.939e-04 1.701e-03 4.174e-03 1.233e-02 1.090e-02 3.782e-03 7.955e-03 5.595e-03 1.193e-02 4.827e-03 3.377e-03 5.189e-03 4.271e-03 9.239e-04 1.840e-03 4.282e-03 5.044e-04 5.426e-03 8.455e-03 2.990e-03 3.131e-03 3.663e-03
4.400e+00 2.834e-02 2.998e-03 1.424e-02 3.195e-02 2.941e-03 2.588e-03 1.704e-02 1.809e-02 1.316e-03 1.202e-02 1.457e-02 4.385e-03 2.574e-02 1.264e-02 1.726e-03 3.453e-03 1.537e-03 2.380e-03 3.281e-03 7.020e-04 9.662e-04 1.381e-03 1.696e-03 7.512e-04 7.420e-04 4.144e-03 9.325e-04 2.307e-03 1.533e-03 1.277e-03 3.850e-03 1.221e-02 1.083e-02 3.438e-03 7.443e-03 5.671e-03 1.105e-02 4.534e-03 3.023e-03 4.922e-03 4.059e-03 8.700e-04 1.814e-03 3.958e-03 5.381e-04 4.792e-03 7.889e-03 3.218e-03 2.690e-03 3.362e-03
4.500e+00 2.395e-02 2.851e-03 1.142e-02 3.210e-02 2.868e-03 2.409e-03 1.641e-02 1.743e-02 1.242e-03 1.082e-02 1.429e-02 3.922e-03 2.415e-02 1.178e-02 1.928e-03 3.286e-03 1.840e-03 2.668e-03 3.064e-03 6.867e-04 1.126e-03 1.403e-03 1.524e-03 6.912e-04 7.921e-04 3.860e-03 1.271e-03 2.016e-03 8.329e-04 1.349e-03 3.738e-03 1.252e-02 1.127e-02 3.195e-03 6.982e-03 5.009e-03 1.130e-02 5.088e-03 2.877e-03 4.720e-03 3.865e-03 6.149e-04 2.176e-03 3.800e-03 4.468e-04 4.820e-03 7.308e-03 3.590e-03 2.417e-03 3.179e-03
4.600e+00 2.171e-02 2.948e-03 9.143e-03 3.223e-02 3.036e-03 2.224e-03 1.628e-02 1.734e-02 8.496e-04 9.548e-03 1.357e-02 3.587e-03 2.265e-02 1.087e-02 2.352e-03 3.093e-03 2.176e-03 2.941e-03 2.914e-03 4.357e-04 1.002e-03 1.628e-03 1.858e-03 7.091e-04 6.835e-04 3.518e-03 1.856e-03 1.990e-03 4.840e-04 1.446e-03 3.680e-03 1.226e-02 1.115e-02 3.006e-03 6.681e-03 4.495e-03 1.126e-02 5.875e-03 2.799e-03 4.444e-03 3.867e-03 1.038e-03 2.689e-03 3.716e-03 3.710e-04 4.888e-03 6.950e-03 3.738e-03 2.139e-03 3.083e-03
4.700e+00 2.153e-02 3.034e-03 7.021e-03 3.132e-02 3.126e-03 1.959e-03 1.700e-02 1.806e-02 1.019e-03 8.593e-03 1.265e-02 3.153e-03 2.118e-02 1.035e-02 2.338e-03 3.203e-03 1.941e-03 2.610e-03 2.774e-03 4.857e-04 7.011e-04 2.020e-03 2.306e-03 7.237e-04 5.144e-04 3.300e-03 2.195e-03 1.907e-03 5.761e-04 1.364e-03 3.342e-03 1.146e-02 1.046e-02 3.091e-03 6.495e-03 3.866e-03 1.071e-02 6.397e-03 2.949e-03 4.015e-03 3.742e-03 9.063e-04 2.374e-03 3.738e-03 3.562e-04 4.610e-03 6.370e-03 3.434e-03 1.962e-03 2.961e-03
4.800e+00 2.210e-02 3.039e-03 5.590e-03 2.894e-02 3.155e-03 1.352e-03 1.720e-02 1.824e-02 7.768e-04 8.196e-03 1.177e-02 3.254e-03 2.041e-02 1.003e-02 2.117e-03 2.876e-03 1.775e-03 2.341e-03 2.774e-03 5.572e-04 9.513e-04 2.109e-03 2.344e-03 7.059e-04 5.239e-04 3.452e-03 2.186e-03 1.990e-03 6.962e-04 1.310e-03 3.489e-03 1.066e-02 9.719e-03 2.869e-03 6.291e-03 3.820e-03 9.547e-03 6.311e-03 2.791e-03 3.838e-03 3.803e-03 8.087e-04 1.923e-03 3.472e-03 3.766e-04 3.855e-03 6.221e-03 3.709e-03 1.660e-03 2.641e-03
4.900e+00 2.396e-02 2.908e-03 4.000e-03 2.634e-02 3.030e-03 1.960e-03 1.676e-02 1.781e-02 8.321e-04 7.744e-03 1.175e-02 2.968e-03 1.934e-02 9.787e-03 2.006e-03 2.846e-03 1.145e-03 1.724e-03 2.591e-03 5.908e-04 9.148e-04 1.995e-03 2.215e-03 6.253e-04 5.314e-04 3.044e-03 1.937e-03 1.666e-03 9.693e-04 1.065e-03 3.471e-03 1.068e-02 9.793e-03 3.023e-03 5.913e-03 3.607e-03 8.785e-03 6.409e-03 3.020e-03 3.717e-03 3.478e-03 7.496e-04 1.317e-03 3.381e-03 3.588e-04 3.414e-03 5.426e-03 3.622e-03 1.564e-03 2.507e-03
5.000e+00 2.572e-02 2.790e-03 3.082e-03 2.550e-02 2.943e-03 2.178e-03 1.669e-02 1.775e-02 4.830e-04 7.354e-03 1.200e-02 3.021e-03 1.848e-02 9.431e-03 2.010e-03 2.532e-03 1.122e-03 1.732e-03 2.520e-03 3.585e-04 8.949e-04 1.746e-03 1.910e-03 5.910e-04 4.994e-04 2.505e-03 1.728e-03 1.645e-03 7.410e-04 1.149e-03 3.591e-03 1.110e-02 1.025e-02 2.837e-03 5.526e-03 3.603e-03 7.975e-03 6.309e-03 2.949e-03 3.667e-03 3.313e-03 6.650e-04 1.317e-03 3.087e-03 3.054e-04 3.308e-03 4.438e-03 3.238e-03 1.388e-03 2.433e-03
5.100e+00 2.785e-02 2.640e-03 2.531e-03 2.593e-02 2.718e-03 1.994e-03 1.661e-02 1.770e-02 6.224e-04 6.983e-03 1.232e-02 2.615e-03 1.720e-02 9.058e-03 2.099e-03 2.540e-03 1.278e-03 1.913e-03 2.284e-03 3.189e-04 9.341e-04 1.985e-03 2.095e-03 5.740e-04 4.668e-04 2.163e-03 1.616e-03 1.506e-03 5.950e-04 1.267e-03 3.389e-03 1.153e-02 1.070e-02 2.952e-03 5.121e-03 3.170e-03 7.706e-03 6.830e-03 3.142e-03 3.447e-03 3.002e-03 6.223e-04 1.095e-03 3.058e-03 3.274e-04 3.921e-03 3.292e-03 2.631e-03 1.339e-03 2.476e-03
5.200e+00 2.954e-02 2.516e-03 2.773e-03 2.570e-02 2.592e-03 1.351e-03 1.680e-02 1.790e-02 5.238e-04 6.765e-03 1.184e-02 2.430e-03 1.618e-02 8.655e-03 2.233e-03 2.371e-03 1.579e-03 2.274e-03 2.207e-03 3.088e-04 1.130e-03 2.089e-03 2.170e-03 5.306e-04 4.213e-04 2.138e-03 1.689e-03 1.665e-03 3.785e-04 1.356e-03 3.101e-03 1.138e-02 1.055e-02 2.755e-03 4.894e-03 2.947e-03 7.559e-03 7.421e-03 3.025e-03 3.312e-03 3.052e-03 6.481e-04 1.056e-03 2.911e-03 3.007e-04 4.313e-03 3.171e-03 2.733e-03 1.246e-03 2.357e-03
5.300e+00 3.117e-02 2.429e-03 3.494e-03 2.512e-02 2.485e-03 1.224e-03 1.694e-02 1.804e-02 6.201e-04 6.588e-03 1.096e-02 2.221e-03 1.513e-02 8.285e-03 2.351e-03 2.333e-03 1.734e-03 2.464e-03 2.064e-03 3.909e-04 1.004e-03 2.314e-03 2.375e-03 5.120e-04 4.290e-04 2.130e-03 1.825e-03 1.764e-03 3.791e-04 1.338e-03 2.543e-03 1.083e-02 9.990e-03 2.709e-03 4.723e-03 2.718e-03 7.456e-03 7.978e-03 2.998e-03 3.186e-03 3.175e-03 5.959e-04 8.542e-04 2.928e-03 3.077e-04 4.522e-03 3.385e-03 3.241e-03 1.180e-03 2.230e-03
5.400e+00 3.234e-02 2.328e-03 4.264e-03 2.465e-02 2.424e-03 1.475e-03 1.717e-02 1.829e-02 5.090e-04 6.566e-03 9.966e-03 2.479e-03 1.437e-02 7.940e-03 2.470e-03 2.010e-03 1.768e-03 2.520e-03 2.067e-03 4.947e-04 8.233e-04 2.281e-03 2.335e-03 4.243e-04 4.954e-04 2.208e-03 2.018e-03 2.000e-03 3.577e-04 1.517e-03 2.152e-03 1.010e-02 9.238e-03 2.448e-03 4.678e-03 2.657e-03 6.932e-03 7.839e-03 2.758e-03 3.201e-03 3.461e-03 6.564e-04 1.002e-03 2.796e-03 2.852e-04 4.296e-03 3.585e-03 3.792e-03 1.073e-03 2.056e-03
5.500e+00 3.334e-02 2.262e-03 5.117e-03 2.517e-02 2.322e-03 1.820e-03 1.729e-02 1.843e-02 4.816e-04 6.576e-03 9.297e-03 2.604e-03 1.348e-02 7.644e-03 2.524e-03 1.743e-03 1.690e-03 2.377e-03 2.054e-03 5.279e-04 7.968e-04 2.226e-03 2.258e-03 3.762e-04 5.723e-04 2.188e-03 2.131e-03 2.121e-03 3.980e-04 1.710e-03 2.036e-03 9.527e-03 8.636e-03 2.268e-03 4.637e-03 2.564e-03 6.146e-03 7.312e-03 2.566e-03 3.173e-03 3.583e-03 6.447e-04 1.073e-03 2.685e-03 3.089e-04 3.952e-03 3.309e-03 3.802e-03 9.839e-04 1.926e-03
5.600e+00 3.405e-02 2.196e-03 5.897e-03 2.586e-02 2.239e-03 1.795e-03 1.738e-02 1.854e-02 4.429e-04 6.568e-03 8.856e-03 2.485e-03 1.259e-02 7.371e-03 2.546e-03 1.571e-03 1.715e-03 2.243e-03 2.104e-03 5.151e-04 7.185e-04 2.042e-03 2.054e-03 4.018e-04 6.870e-04 2.184e-03 2.179e-03 2.201e-03 4.473e-04 1.880e-03 2.286e-03 9.128e-03 8.198e-03 2.067e-03 4.612e-03 2.493e-03 5.266e-03 6.538e-03 2.350e-03 3.148e-03 3.604e-03 5.693e-04 1.080e-03 2.495e-03 3.931e-04 3.486e-03 2.921e-03 3.600e-03 8.949e-04 1.834e-03
5.700e+00 3.480e-02 2.274e-03 6.866e-03 2.574e-02 2.158e-03 1.655e-03 1.725e-02 1.843e-02 5.452e-04 6.449e-03 8.740e-03 1.914e-03 1.149e-02 7.093e-03 2.436e-03 1.642e-03 1.488e-03 1.860e-03 1.971e-03 3.541e-04 6.153e-04 1.983e-03 1.962e-03 3.854e-04 5.611e-04 2.094e-03 2.036e-03 2.011e-03 4.712e-04 1.776e-03 2.381e-03 8.907e-03 7.944e-03 2.108e-03 4.441e-03 2.309e-03 4.666e-03 6.067e-03 2.355e-03 2.948e-03 3.372e-03 4.286e-04 8.693e-04 2.468e-03 3.211e-04 3.268e-03 2.394e-03 3.180e-03 8.781e-04 1.799e-03
5.800e+00 3.533e-02 2.395e-03 7.750e-03 2.453e-02 2.141e-03 1.400e-03 1.714e-02 1.833e-02 6.354e-04 6.330e-03 8.706e-03 1.537e-03 1.054e-02 6.804e-03 2.332e-03 1.707e-03 1.317e-03 1.585e-03 1.863e-03 2.644e-04 6.591e-04 1.884e-03 1.842e-03 3.827e-04 4.596e-04 2.007e-03 1.875e-03 1.814e-03 3.897e-04 1.675e-03 2.443e-03 8.783e-03 7.779e-03 2.123e-03 4.257e-03 2.247e-03 4.303e-03 5.761e-03 2.369e-03 2.779e-03 3.201e-03 4.824e-04 7.457e-04 2.405e-03 2.976e-04 3.102e-03 2.127e-03 3.004e-03 8.685e-04 1.804e-03
5.900e+00 3.555e-02 2.452e-03 8.446e-03 2.332e-02 2.140e-03 1.203e-03 1.711e-02 1.831e-02 6.022e-04 6.247e-03 8.641e-03 1.507e-03 9.800e-03 6.511e-03 2.264e-03 1.730e-03 1.225e-03 1.469e-03 1.825e-03 2.308e-04 8.891e-04 1.712e-03 1.665e-03 3.899e-04 4.245e-04 1.920e-03 1.742e-03 1.683e-03 3.288e-04 1.699e-03 2.516e-03 8.700e-03 7.644e-03 2.053e-03 4.117e-03 2.417e-03 4.100e-03 5.536e-03 2.313e-03 2.686e-03 3.196e-03 5.328e-04 7.185e-04 2.261e-03 2.731e-04 2.919e-03 2.159e-03 3.177e-03 8.184e-04 1.806e-03
6.000e+00 3.566e-02 2.560e-03 9.097e-03 2.283e-02 2.133e-03 1.300e-03 1.708e-02 1.829e-02 5.811e-04 6.186e-03 8.657e-03 1.625e-03 9.077e-03 6.190e-03 2.219e-03 1.837e-03 1.079e-03 1.325e-03 1.755e-03 2.750e-04 9.903e-04 1.646e-03 1.601e-03 3.829e-04 4.179e-04 1.800e-03 1.640e-03 1.569e-03 3.561e-04 1.744e-03 2.458e-03 8.632e-03 7.534e-03 1.993e-03 3.977e-03 2.636e-03 3.986e-03 5.451e-03 2.293e-03 2.590e-03 3.196e-03 5.154e-04 7.068e-04 2.163e-03 2.349e-04 2.902e-03 2.235e-03 3.422e-03 7.936e-04 1.808e-03
6.100e+00 3.572e-02 2.772e-03 9.738e-03 2.307e-02 2.127e-03 1.468e-03 1.706e-02 1.828e-02 6.473e-04 6.144e-03 8.764e-03 1.768e-03 8.312e-03 5.844e-03 2.222e-03 2.008e-03 9.265e-04 1.154e-03 1.624e-03 4.495e-04 8.842e-04 1.761e-03 1.715e-03 3.787e-04 4.949e-04 1.680e-03 1.600e-03 1.498e-03 3.497e-04 1.732e-03 2.254e-03 8.556e-03 7.433e-03 1.969e-03 3.827e-03 2.739e-03 3.931e-03 5.491e-03 2.352e-03 2.471e-03 3.115e-03 5.279e-04 7.400e-04 2.163e-03 2.498e-04 3.090e-03 2.155e-03 3.488e-03 8.139e-04 1.817e-03
6.200e+00 3.552e-02 2.867e-03 1.016e-02 2.317e-02 2.095e-03 1.364e-03 1.717e-02 1.841e-02 6.035e-04 6.105e-03 8.768e-03 1.945e-03 7.688e-03 5.538e-03 2.270e-03 1.986e-03 8.802e-04 1.068e-03 1.550e-03 5.033e-04 8.018e-04 1.891e-03 1.849e-03 3.659e-04 5.531e-04 1.594e-03 1.599e-03 1.506e-03 3.198e-04 1.722e-03 2.085e-03 8.432e-03 7.284e-03 1.841e-03 3.739e-03 2.767e-03 3.919e-03 5.528e-03 2.292e-03 2.395e-03 3.061e-03 5.510e-04 7.964e-04 2.086e-03 2.817e-04 3.247e-03 2.007e-03 3.454e-03 8.003e-04 1.778e-03
6.300e+00 3.501e-02 2.782e-03 1.032e-02 2.253e-02 2.026e-03 9.956e-04 1.744e-02 1.870e-02 4.408e-04 6.049e-03 8.584e-03 2.151e-03 7.267e-03 5.314e-03 2.320e-03 1.760e-03 9.027e-04 1.052e-03 1.539e-03 3.433e-04 8.218e-04 1.957e-03 1.923e-03 3.179e-04 5.541e-04 1.715e-03 1.600e-03 1.550e-03 3.223e-04 1.724e-03 2.023e-03 8.269e-03 7.091e-03 1.637e-03 3.722e-03 2.755e-03 3.922e-03 5.526e-03 2.092e-03 2.361e-03 3.074e-03 5.411e-04 8.138e-04 1.900e-03 3.257e-04 3.265e-03 1.909e-03 3.442e-03 7.263e-04 1.677e-03
6.400e+00 3.457e-02 2.860e-03 1.054e-02 2.174e-02 1.988e-03 8.632e-04 1.765e-02 1.892e-02 4.346e-04 5.998e-03 8.487e-03 2.200e-03 6.738e-03 5.147e-03 2.396e-03 1.752e-03 8.755e-04 9.690e-04 1.443e-03 3.372e-04 6.897e-04 2.179e-03 2.140e-03 3.002e-04 5.802e-04 1.760e-03 1.655e-03 1.606e-03 3.273e-04 1.586e-03 1.845e-03 8.139e-03 6.955e-03 1.528e-03 3.643e-03 2.551e-03 4.003e-03 5.728e-03 2.002e-03 2.264e-03 2.904e-03 5.463e-04 7.766e-04 1.856e-03 2.809e-04 3.331e-03 1.822e-03 3.339e-03 7.596e-04 1.623e-03
6.500e+00 3.411e-02 2.994e-03 1.071e-02 2.093e-02 1.964e-03 9.341e-04 1.783e-02 1.910e-02 4.922e-04 5.970e-03 8.383e-03 2.209e-03 6.235e-03 5.047e-03 2.485e-03 1.845e-03 8.556e-04 8.830e-04 1.318e-03 3.917e-04 5.511e-04 2.432e-03 2.386e-03 3.131e-04 5.691e-04 1.671e-03 1.734e-03 1.679e-03 3.135e-04 1.400e-03 1.680e-03 8.033e-03 6.854e-03 1.468e-03 3.535e-03 2.280e-03 4.094e-03 5.985e-03 1.953e-03 2.145e-03 2.678e-03 5.085e-04 6.814e-04 1.869e-03 2.424e-04 3.322e-03 1.830e-03 3.286e-03 8.722e-04 1.596e-03
6.600e+00 3.345e-02 3.028e-03 1.071e-02 1.986e-02 1.937e-03 1.026e-03 1.802e-02 1.930e-02 5.130e-04 5.958e-03 8.136e-03 2.324e-03 5.934e-03 4.991e-03 2.546e-03 1.860e-03 8.670e-04 8.463e-04 1.235e-03 3.544e-04 4.987e-04 2.564e-03 2.513e-03 3.160e-04 5.137e-04 1.582e-03 1.787e-03 1.742e-03 3.039e-04 1.278e-03 1.657e-03 7.926e-03 6.738e-03 1.424e-03 3.447e-03 2.060e-03 4.125e-03 6.131e-03 1.870e-03 2.057e-03 2.567e-03 4.369e-04 5.796e-04 1.826e-03 2.452e-04 3.128e-03 1.943e-03 3.378e-03 9.543e-04 1.560e-03
6.700e+00 3.257e-02 2.930e-03 1.051e-02 1.858e-02 1.928e-03 1.089e-03 1.824e-02 1.952e-02 4.803e-04 5.961e-03 7.729e-03 2.547e-03 5.872e-03 4.931e-03 2.575e-03 1.733e-03 9.273e-04 8.790e-04 1.213e-03 2.173e-04 4.975e-04 2.518e-03 2.469e-03 2.923e-04 4.434e-04 1.532e-03 1.797e-03 1.774e-03 3.235e-04 1.267e-03 1.784e-03 7.828e-03 6.611e-03 1.397e-03 3.403e-03 1.914e-03 4.069e-03 6.119e-03 1.744e-03 2.023e-03 2.616e-03 3.991e-04 5.492e-04 1.691e-03 2.363e-04 2.766e-03 2.161e-03 3.631e-03 9.606e-04 1.521e-03
6.800e+00 3.184e-02 2.990e-03 1.040e-02 1.788e-02 1.919e-03 1.429e-03 1.826e-02 1.955e-02 5.532e-04 5.986e-03 7.489e-03 2.751e-03 5.784e-03 4.803e-03 2.597e-03 1.779e-03 8.766e-04 8.031e-04 1.126e-03 2.421e-04 4.426e-04 2.569e-03 2.518e-03 3.145e-04 3.944e-04 1.428e-03 1.844e-03 1.827e-03 2.561e-04 1.207e-03 1.740e-03 7.767e-03 6.538e-03 1.431e-03 3.294e-03 1.704e-03 4.080e-03 6.239e-03 1.736e-03 1.951e-03 2.533e-03 3.869e-04 5.141e-04 1.683e-03 2.450e-04 2.558e-03 2.279e-03 3.753e-03 1.024e-03 1.515e-03
6.900e+00 3.103e-02 3.011e-03 1.021e-02 1.772e-02 1.916e-03 1.640e-03 1.817e-02 1.948e-02 5.956e-04 6.023e-03 7.228e-03 2.951e-03 5.796e-03 4.611e-03 2.600e-03 1.779e-03 8.360e-04 7.548e-04 1.055e-03 2.643e-04 4.181e-04 2.545e-03 2.491e-03 3.413e-04 3.738e-04 1.378e-03 1.872e-03 1.866e-03 3.191e-04 1.205e-03 1.695e-03 7.728e-03 6.486e-03 1.461e-03 3.200e-03 1.548e-03 4.069e-03 6.308e-03 1.720e-03 1.901e-03 2.490e-03 4.495e-04 5.381e-04 1.656e-03 2.631e-04 2.382e-03 2.419e-03 3.908e-03 1.097e-03 1.522e-03
7.000e+00 3.008e-02 2.952e-03 9.884e-03 1.804e-02 1.925e-03 1.575e-03 1.801e-02 1.932e-02 5.862e-04 6.064e-03 6.905e-03 3.069e-03 5.859e-03 4.383e-03 2.589e-03 1.670e-03 8.415e-04 7.616e-04 1.012e-03 2.576e-04 4.140e-04 2.414e-03 2.360e-03 3.380e-04 3.757e-04 1.345e-03 1.856e-03 1.865e-03 4.133e-04 1.270e-03 1.694e-03 7.712e-03 6.456e-03 1.455e-03 3.143e-03 1.457e-03 4.005e-03 6.293e-03 1.662e-03 1.880e-03 2.508e-03 4.956e-04 5.657e-04 1.574e-03 2.584e-04 2.216e-03 2.606e-03 4.117e-03 1.187e-03 1.540e-03
7.100e+00 2.899e-02 2.829e-03 9.450e-03 1.844e-02 1.961e-03 1.259e-03 1.781e-02 1.913e-02 5.385e-04 6.104e-03 6.522e-03 3.050e-03 5.903e-03 4.138e-03 2.571e-03 1.449e-03 8.976e-04 8.220e-04 9.915e-04 2.587e-04 4.579e-04 2.201e-03 2.149e-03 3.113e-04 4.216e-04 1.302e-03 1.801e-03 1.826e-03 4.461e-04 1.382e-03 1.748e-03 7.715e-03 6.446e-03 1.400e-03 3.128e-03 1.444e-03 3.893e-03 6.207e-03 1.564e-03 1.879e-03 2.587e-03 4.951e-04 5.717e-04 1.446e-03 2.426e-04 2.042e-03 2.821e-03 4.360e-03 1.275e-03 1.569e-03
7.200e+00 2.802e-02 2.790e-03 9.090e-03 1.878e-02 1.975e-03 1.014e-03 1.757e-02 1.889e-02 4.937e-04 6.143e-03 6.301e-03 2.911e-03 5.818e-03 3.882e-03 2.547e-03 1.391e-03 8.673e-04 8.176e-04 9.338e-04 2.689e-04 4.857e-04 2.103e-03 2.049e-03 3.028e-04 4.257e-04 1.270e-03 1.784e-03 1.822e-03 4.848e-04 1.425e-03 1.639e-03 7.719e-03 6.458e-03 1.309e-03 3.084e-03 1.413e-03 3.861e-03 6.247e-03 1.486e-03 1.820e-03 2.518e-03 5.105e-04 5.592e-04 1.396e-03 2.033e-04 1.993e-03 2.891e-03 4.441e-03 1.372e-03 1.602e-03
7.300e+00 2.697e-02 2.712e-03 8.663e-03 1.827e-02 1.996e-03 7.874e-04 1.747e-02 1.879e-02 4.313e-04 6.181e-03 6.063e-03 2.727e-03 5.715e-03 3.660e-03 2.527e-03 1.300e-03 8.515e-04 8.181e-04 8.827e-04 2.763e-04 5.147e-04 1.991e-03 1.932e-03 2.820e-04 4.234e-04 1.236e-03 1.745e-03 1.796e-03 4.682e-04 1.458e-03 1.560e-03 7.717e-03 6.464e-03 1.187e-03 3.062e-03 1.463e-03 3.812e-03 6.261e-03 1.390e-03 1.747e-03 2.478e-03 4.961e-04 5.326e-04 1.333e-03 1.831e-04 1.916e-03 2.940e-03 4.501e-03 1.415e-03 1.632e-03
7.400e+00 2.581e-02 2.595e-03 8.163e-03 1.736e-02 2.029e-03 6.687e-04 1.752e-02 1.884e-02 3.771e-04 6.219e-03 5.784e-03 2.566e-03 5.655e-03 3.502e-03 2.519e-03 1.160e-03 8.578e-04 8.215e-04 8.410e-04 2.839e-04 5.405e-04 1.861e-03 1.797e-03 2.552e-04 4.266e-04 1.209e-03 1.677e-03 1.740e-03 4.083e-04 1.484e-03 1.539e-03 7.708e-03 6.460e-03 1.062e-03 3.061e-03 1.615e-03 3.734e-03 6.238e-03 1.284e-03 1.675e-03 2.495e-03 4.510e-04 5.016e-04 1.259e-03 1.751e-04 1.797e-03 2.978e-03 4.557e-03 1.421e-03 1.656e-03
7.500e+00 2.459e-02 2.472e-03 7.628e-03 1.630e-02 2.068e-03 6.940e-04 1.768e-02 1.900e-02 3.599e-04 6.256e-03 5.499e-03 2.436e-03 5.624e-03 3.393e-03 2.521e-03 1.013e-03 8.697e-04 8.147e-04 8.020e-04 3.030e-04 5.551e-04 1.745e-03 1.677e-03 2.427e-04 4.416e-04 1.198e-03 1.600e-03 1.672e-03 3.359e-04 1.497e-03 1.554e-03 7.691e-03 6.443e-03 9.552e-04 3.065e-03 1.846e-03 3.644e-03 6.207e-03 1.191e-03 1.607e-03 2.533e-03 4.064e-04 4.950e-04 1.198e-03 1.904e-04 1.678e-03 2.989e-03 4.589e-03 1.417e-03 1.673e-03
7.600e+00 2.344e-02 2.387e-03 7.142e-03 1.541e-02 2.080e-03 9.137e-04 1.786e-02 1.919e-02 3.441e-04 6.290e-03 5.314e-03 2.338e-03 5.575e-03 3.308e-03 2.520e-03 9.863e-04 8.037e-04 7.476e-04 7.607e-04 3.016e-04 5.113e-04 1.722e-03 1.648e-03 2.349e-04 4.321e-04 1.188e-03 1.556e-03 1.637e-03 2.889e-04 1.465e-03 1.491e-03 7.663e-03 6.423e-03 8.807e-04 3.038e-03 2.010e-03 3.604e-03 6.253e-03 1.133e-03 1.522e-03 2.466e-03 3.777e-04 4.801e-04 1.184e-03 2.048e-04 1.616e-03 2.900e-03 4.517e-03 1.428e-03 1.681e-03
7.700e+00 2.223e-02 2.295e-03 6.629e-03 1.459e-02 2.095e-03 1.094e-03 1.810e-02 1.943e-02 3.569e-04 6.329e-03 5.116e-03 2.251e-03 5.546e-03 3.246e-03 2.531e-03 9.413e-04 7.565e-04 6.861e-04 7.269e-04 3.061e-04 5.119e-04 1.704e-03 1.624e-03 2.386e-04 4.386e-04 1.157e-03 1.504e-03 1.591e-03 2.581e-04 1.437e-03 1.478e-03 7.630e-03 6.392e-03 8.454e-04 3.016e-03 2.167e-03 3.553e-03 6.279e-03 1.090e-03 1.461e-03 2.416e-03 3.507e-04 4.906e-04 1.171e-03 2.298e-04 1.575e-03 2.808e-03 4.445e-03 1.448e-03 1.691e-03
7.800e+00 2.097e-02 2.201e-03 6.083e-03 1.401e-02 2.113e-03 1.126e-03 1.837e-02 1.971e-02 3.963e-04 6.372e-03 4.882e-03 2.174e-03 5.540e-03 3.183e-03 2.553e-03 8.558e-04 7.515e-04 6.447e-04 7.018e-04 3.236e-04 5.938e-04 1.674e-03 1.587e-03 2.619e-04 4.664e-04 1.118e-03 1.439e-03 1.525e-03 2.592e-04 1.426e-03 1.541e-03 7.592e-03 6.350e-03 8.468e-04 3.004e-03 2.307e-03 3.482e-03 6.269e-03 1.058e-03 1.431e-03 2.406e-03 3.460e-04 5.487e-04 1.161e-03 2.677e-04 1.581e-03 2.737e-03 4.399e-03 1.478e-03 1.704e-03
7.900e+00 1.977e-02 2.136e-03 5.587e-03 1.383e-02 2.115e-03 1.106e-03 1.858e-02 1.992e-02 4.227e-04 6.412e-03 4.716e-03 2.111e-03 5.514e-03 3.103e-03 2.571e-03 8.360e-04 7.107e-04 5.908e-04 6.799e-04 3.326e-04 6.459e-04 1.691e-03 1.598e-03 2.743e-04 4.828e-04 1.096e-03 1.403e-03 1.487e-03 2.731e-04 1.410e-03 1.566e-03 7.548e-03 6.304e-03 8.791e-04 2.983e-03 2.313e-03 3.448e-03 6.299e-03 1.045e-03 1.410e-03 2.337e-03 3.509e-04 5.920e-04 1.158e-03 2.970e-04 1.625e-03 2.622e-03 4.308e-03 1.510e-03 1.721e-03
8.000e+00 1.871e-02 2.089e-03 5.185e-03 1.403e-02 2.081e-03 1.078e-03 1.866e-02 1.999e-02 4.023e-04 6.442e-03 4.682e-03 2.055e-03 5.435e-03 2.991e-03 2.575e-03 9.437e-04 5.970e-04 5.337e-04 6.528e-04 3.088e-04 5.810e-04 1.786e-03 1.685e-03 2.464e-04 4.638e-04 1.035e-03 1.421e-03 1.505e-03 2.599e-04 1.375e-03 1.480e-03 7.490e-03 6.253e-03 9.247e-04 2.942e-03 2.138e-03 3.478e-03 6.414e-03 1.047e-03 1.379e-03 2.154e-03 3.177e-04 5.597e-04 1.159e-03 2.943e-04 1.655e-03 2.424e-03 4.126e-03 1.531e-03 1.739e-03
8.100e+00 1.768e-02 2.036e-03 4.802e-03 1.426e-02 2.033e-03 9.988e-04 1.865e-02 1.998e-02 3.694e-04 6.468e-03 4.668e-03 2.001e-03 5.343e-03 2.861e-03 2.579e-03 1.043e-03 5.187e-04 5.373e-04 6.337e-04 2.836e-04 5.034e-04 1.883e-03 1.774e-03 2.192e-04 4.411e-04 9.742e-04 1.450e-03 1.534e-03 2.448e-04 1.349e-03 1.400e-03 7.413e-03 6.186e-03 9.774e-04 2.901e-03 1.933e-03 3.506e-03 6.523e-03 1.043e-03 1.357e-03 1.989e-03 2.903e-04 5.235e-04 1.144e-03 2.844e-04 1.698e-03 2.223e-03 3.943e-03 1.539e-03 1.762e-03
8.200e+00 1.669e-02 1.974e-03 4.432e-03 1.429e-02 1.974e-03 9.382e-04 1.856e-02 1.990e-02 3.213e-04 6.490e-03 4.667e-03 1.949e-03 5.242e-03 2.727e-03 2.583e-03 1.110e-03 4.835e-04 5.842e-04 6.275e-04 2.618e-04 4.139e-04 1.970e-03 1.852e-03 1.904e-04 4.210e-04 9.171e-04 1.484e-03 1.569e-03 2.373e-04 1.334e-03 1.332e-03 7.318e-03 6.102e-03 1.017e-03 2.865e-03 1.736e-03 3.522e-03 6.609e-03 1.023e-03 1.342e-03 1.853e-03 2.773e-04 4.912e-04 1.108e-03 2.719e-04 1.756e-03 2.035e-03 3.772e-03 1.528e-03 1.788e-03
8.300e+00 1.573e-02 1.903e-03 4.068e-03 1.413e-02 1.909e-03 9.286e-04 1.843e-02 1.976e-02 2.836e-04 6.510e-03 4.649e-03 1.899e-03 5.140e-03 2.591e-03 2.590e-03 1.112e-03 4.801e-04 6.377e-04 6.248e-04 2.433e-04 3.391e-04 2.034e-03 1.907e-03 1.783e-04 4.066e-04 8.682e-04 1.516e-03 1.602e-03 2.344e-04 1.330e-03 1.297e-03 7.213e-03 6.006e-03 1.036e-03 2.834e-03 1.593e-03 3.514e-03 6.660e-03 9.850e-04 1.333e-03 1.772e-03 2.763e-04 4.687e-04 1.053e-03 2.586e-04 1.854e-03 1.869e-03 3.626e-03 1.507e-03 1.815e-03
8.400e+00 1.480e-02 1.825e-03 3.705e-03 1.363e-02 1.841e-03 9.329e-04 1.828e-02 1.962e-02 2.590e-04 6.528e-03 4.605e-03 1.841e-03 5.047e-03 2.465e-03 2.600e-03 1.043e-03 4.890e-04 6.701e-04 6.201e-04 2.253e-04 3.098e-04 2.064e-03 1.929e-03 1.724e-04 4.011e-04 8.340e-04 1.536e-03 1.625e-03 2.395e-04 1.337e-03 1.297e-03 7.112e-03 5.907e-03 1.024e-03 2.811e-03 1.509e-03 3.478e-03 6.667e-03 9.196e-04 1.325e-03 1.741e-03 2.801e-04 4.595e-04 9.779e-04 2.466e-04 2.001e-03 1.735e-03 3.516e-03 1.475e-03 1.838e-03
8.500e+00 1.392e-02 1.742e-03 3.339e-03 1.295e-02 1.772e-03 9.014e-04 1.817e-02 1.951e-02 2.513e-04 6.545e-03 4.524e-03 1.769e-03 4.977e-03 2.357e-03 2.614e-03 9.032e-04 5.047e-04 6.708e-04 6.095e-04 2.069e-04 3.453e-04 2.054e-03 1.911e-03 1.699e-04 4.012e-04 8.105e-04 1.537e-03 1.630e-03 2.566e-04 1.350e-03 1.337e-03 7.029e-03 5.820e-03 9.859e-04 2.795e-03 1.487e-03 3.408e-03 6.623e-03 8.315e-04 1.316e-03 1.758e-03 2.808e-04 4.666e-04 8.965e-04 2.375e-04 2.225e-03 1.641e-03 3.451e-03 1.447e-03 1.855e-03
8.600e+00 1.310e-02 1.660e-03 2.966e-03 1.223e-02 1.708e-03 8.083e-04 1.811e-02 1.945e-02 2.588e-04 6.560e-03 4.392e-03 1.690e-03 4.938e-03 2.268e-03 2.633e-03 7.008e-04 5.363e-04 6.420e-04 5.862e-04 1.904e-04 4.580e-04 1.999e-03 1.850e-03 1.708e-04 4.049e-04 8.170e-04 1.515e-03 1.612e-03 2.887e-04 1.367e-03 1.426e-03 6.974e-03 5.752e-03 9.230e-04 2.786e-03 1.527e-03 3.306e-03 6.526e-03 7.322e-04 1.305e-03 1.831e-03 2.777e-04 4.946e-04 8.144e-04 2.353e-04 2.539e-03 1.594e-03 3.436e-03 1.426e-03 1.866e-03
8.700e+00 1.251e-02 1.562e-03 2.693e-03 1.193e-02 1.610e-03 8.209e-04 1.802e-02 1.936e-02 2.466e-04 6.559e-03 4.412e-03 1.633e-03 4.855e-03 2.180e-03 2.636e-03 6.599e-04 5.085e-04 6.533e-04 5.664e-04 1.801e-04 4.095e-04 2.030e-03 1.874e-03 1.931e-04 4.151e-04 7.787e-04 1.570e-03 1.674e-03 2.753e-04 1.372e-03 1.343e-03 6.953e-03 5.729e-03 8.531e-04 2.758e-03 1.454e-03 3.265e-03 6.531e-03 6.588e-04 1.282e-03 1.762e-03 3.028e-04 4.466e-04 7.704e-04 2.274e-04 2.744e-03 1.475e-03 3.331e-03 1.420e-03 1.860e-03
8.800e+00 1.202e-02 1.454e-03 2.438e-03 1.177e-02 1.503e-03 8.487e-04 1.796e-02 1.930e-02 2.472e-04 6.552e-03 4.433e-03 1.597e-03 4.788e-03 2.103e-03 2.637e-03 6.441e-04 4.768e-04 6.609e-04 5.339e-04 1.850e-04 3.646e-04 2.059e-03 1.897e-03 2.260e-04 4.306e-04 7.680e-04 1.630e-03 1.742e-03 2.690e-04 1.376e-03 1.245e-03 6.957e-03 5.730e-03 7.784e-04 2.729e-03 1.391e-03 3.225e-03 6.536e-03 6.000e-04 1.259e-03 1.688e-03 3.566e-04 4.081e-04 7.466e-04 2.277e-04 2.944e-03 1.369e-03 3.234e-03 1.426e-03 1.845e-03
8.900e+00 1.163e-02 1.346e-03 2.187e-03 1.178e-02 1.395e-03 8.870e-04 1.795e-02 1.929e-02 2.651e-04 6.547e-03 4.424e-03 1.589e-03 4.757e-03 2.031e-03 2.643e-03 6.347e-04 4.569e-04 6.630e-04 4.971e-04 1.974e-04 3.376e-04 2.068e-03 1.903e-03 2.368e-04 4.442e-04 7.783e-04 1.675e-03 1.796e-03 2.684e-04 1.379e-03 1.161e-03 6.981e-03 5.745e-03 7.024e-04 2.702e-03 1.345e-03 3.179e-03 6.523e-03 5.668e-04 1.237e-03 1.638e-03 4.145e-04 3.899e-04 7.433e-04 2.322e-04 3.144e-03 1.295e-03 3.168e-03 1.434e-03 1.825e-03
9.000e+00 1.134e-02 1.235e-03 1.936e-03 1.172e-02 1.288e-03 9.201e-04 1.797e-02 1.932e-02 2.850e-04 6.541e-03 4.372e-03 1.609e-03 4.771e-03 1.959e-03 2.648e-03 6.217e-04 4.542e-04 6.609e-04 4.552e-04 2.099e-04 3.175e-04 2.057e-03 1.887e-03 2.273e-04 4.546e-04 7.965e-04 1.700e-03 1.830e-03 2.620e-04 1.380e-03 1.102e-03 7.015e-03 5.765e-03 6.367e-04 2.676e-03 1.320e-03 3.125e-03 6.490e-03 5.534e-04 1.218e-03 1.623e-03 4.611e-04 3.850e-04 7.565e-04 2.381e-04 3.338e-03 1.255e-03 3.134e-03 1.441e-03 1.801e-03
9.100e+00 1.114e-02 1.130e-03 1.687e-03 1.129e-02 1.193e-03 9.227e-04 1.803e-02 1.938e-02 2.939e-04 6.541e-03 4.274e-03 1.656e-03 4.853e-03 1.883e-03 2.655e-03 6.031e-04 4.742e-04 6.613e-04 4.255e-04 2.110e-04 2.995e-04 2.022e-03 1.849e-03 2.063e-04 4.567e-04 8.151e-04 1.703e-03 1.842e-03 2.646e-04 1.381e-03 1.071e-03 7.057e-03 5.787e-03 5.835e-04 2.654e-03 1.316e-03 3.067e-03 6.432e-03 5.501e-04 1.202e-03 1.644e-03 4.813e-04 3.788e-04 7.762e-04 2.372e-04 3.523e-03 1.248e-03 3.137e-03 1.440e-03 1.777e-03
9.200e+00 1.103e-02 1.036e-03 1.441e-03 1.049e-02 1.113e-03 8.773e-04 1.812e-02 1.947e-02 2.921e-04 6.544e-03 4.114e-03 1.726e-03 4.996e-03 1.807e-03 2.662e-03 5.608e-04 5.206e-04 6.663e-04 4.107e-04 1.989e-04 2.986e-04 1.960e-03 1.785e-03 1.795e-04 4.519e-04 8.241e-04 1.678e-03 1.825e-03 2.672e-04 1.382e-03 1.084e-03 7.098e-03 5.803e-03 5.437e-04 2.633e-03 1.346e-03 3.002e-03 6.346e-03 5.586e-04 1.190e-03 1.708e-03 4.700e-04 3.655e-04 7.981e-04 2.307e-04 3.709e-03 1.276e-03 3.177e-03 1.427e-03 1.753e-03
9.300e+00 1.103e-02 9.685e-04 1.212e-03 9.774e-03 1.061e-03 7.679e-04 1.824e-02 1.959e-02 2.731e-04 6.555e-03 3.890e-03 1.817e-03 5.175e-03 1.735e-03 2.673e-03 4.874e-04 5.998e-04 6.846e-04 4.132e-04 1.761e-04 3.596e-04 1.869e-03 1.693e-03 1.633e-04 4.396e-04 8.175e-04 1.628e-03 1.781e-03 2.792e-04 1.385e-03 1.154e-03 7.138e-03 5.815e-03 5.219e-04 2.620e-03 1.421e-03 2.935e-03 6.226e-03 5.732e-04 1.183e-03 1.819e-03 4.230e-04 3.506e-04 8.194e-04 2.209e-04 3.916e-03 1.341e-03 3.258e-03 1.409e-03 1.734e-03
9.400e+00 1.112e-02 9.214e-04 1.036e-03 9.623e-03 1.022e-03 6.547e-04 1.835e-02 1.970e-02 2.588e-04 6.566e-03 3.663e-03 1.903e-03 5.326e-03 1.670e-03 2.681e-03 4.339e-04 6.624e-04 7.057e-04 4.300e-04 1.599e-04 4.492e-04 1.794e-03 1.618e-03 1.698e-04 4.334e-04 8.168e-04 1.589e-03 1.746e-03 2.935e-04 1.393e-03 1.214e-03 7.171e-03 5.821e-03 5.196e-04 2.605e-03 1.479e-03 2.886e-03 6.120e-03 5.944e-04 1.180e-03 1.896e-03 3.846e-04 3.438e-04 8.374e-04 2.200e-04 4.078e-03 1.410e-03 3.338e-03 1.390e-03 1.714e-03
9.500e+00 1.126e-02 8.379e-04 9.139e-04 1.018e-02 9.403e-04 6.492e-04 1.839e-02 1.974e-02 2.455e-04 6.560e-03 3.565e-03 1.908e-03 5.354e-03 1.618e-03 2.669e-03 4.780e-04 5.940e-04 6.830e-04 4.324e-04 1.641e-04 3.899e-04 1.841e-03 1.664e-03 1.840e-04 4.551e-04 8.804e-04 1.626e-03 1.792e-03 2.761e-04 1.395e-03 1.100e-03 7.175e-03 5.816e-03 5.393e-04 2.575e-03 1.389e-03 2.897e-03 6.145e-03 6.009e-04 1.179e-03 1.780e-03 4.457e-04 3.228e-04 8.248e-04 2.226e-04 4.051e-03 1.397e-03 3.313e-03 1.360e-03 1.682e-03
9.600e+00 1.143e-02 7.837e-04 8.263e-04 1.061e-02 8.829e-04 6.183e-04 1.842e-02 1.977e-02 2.425e-04 6.554e-03 3.446e-03 1.896e-03 5.356e-03 1.588e-03 2.659e-03 5.322e-04 5.180e-04 6.462e-04 4.406e-04 1.721e-04 3.474e-04 1.887e-03 1.711e-03 2.035e-04 4.789e-04 9.530e-04 1.658e-03 1.833e-03 2.634e-04 1.403e-03 9.974e-04 7.164e-03 5.796e-03 5.700e-04 2.548e-03 1.296e-03 2.913e-03 6.167e-03 5.978e-04 1.181e-03 1.665e-03 5.037e-04 3.228e-04 7.942e-04 2.331e-04 4.018e-03 1.391e-03 3.297e-03 1.344e-03 1.650e-03
9.700e+00 1.161e-02 7.701e-04 7.849e-04 1.054e-02 8.616e-04 5.599e-04 1.846e-02 1.981e-02 2.520e-04 6.550e-03 3.296e-03 1.883e-03 5.342e-03 1.574e-03 2.653e-03 5.775e-04 4.465e-04 6.014e-04 4.463e-04 1.796e-04 3.322e-04 1.921e-03 1.745e-03 2.192e-04 4.988e-04 1.003e-03 1.682e-03 1.868e-03 2.593e-04 1.416e-03 9.234e-04 7.141e-03 5.765e-03 6.043e-04 2.526e-03 1.223e-03 2.933e-03 6.179e-03 5.863e-04 1.181e-03 1.569e-03 5.438e-04 3.329e-04 7.465e-04 2.472e-04 4.003e-03 1.397e-03 3.294e-03 1.349e-03 1.621e-03
9.800e+00 1.180e-02 7.981e-04 7.966e-04 1.006e-02 8.808e-04 5.156e-04 1.851e-02 1.985e-02 2.640e-04 6.550e-03 3.124e-03 1.889e-03 5.320e-03 1.575e-03 2.656e-03 5.971e-04 3.922e-04 5.556e-04 4.427e-04 1.836e-04 3.356e-04 1.933e-03 1.756e-03 2.149e-04 5.099e-04 1.022e-03 1.698e-03 1.892e-03 2.613e-04 1.433e-03 8.755e-04 7.112e-03 5.728e-03 6.361e-04 2.515e-03 1.164e-03 2.956e-03 6.172e-03 5.630e-04 1.179e-03 1.493e-03 5.563e-04 3.412e-04 6.893e-04 2.590e-04 4.011e-03 1.417e-03 3.309e-03 1.374e-03 1.595e-03
9.900e+00 1.198e-02 8.633e-04 8.624e-04 9.510e-03 9.379e-04 5.243e-04 1.857e-02 1.991e-02 2.782e-04 6.550e-03 2.926e-03 1.926e-03 5.290e-03 1.591e-03 2.662e-03 5.799e-04 3.673e-04 5.085e-04 4.344e-04 1.832e-04 3.599e-04 1.914e-03 1.737e-03 1.903e-04 5.135e-04 1.008e-03 1.699e-03 1.901e-03 2.652e-04 1.453e-03 8.641e-04 7.074e-03 5.683e-03 6.582e-04 2.508e-03 1.129e-03 2.974e-03 6.146e-03 5.329e-04 1.171e-03 1.441e-03 5.368e-04 3.386e-04 6.259e-04 2.694e-04 4.053e-03 1.451e-03 3.341e-03 1.416e-03 1.570e-03
1.000e+01 1.217e-02 9.558e-04 9.738e-04 9.114e-03 1.027e-03 5.884e-04 1.864e-02 1.999e-02 2.786e-04 6.557e-03 2.709e-03 1.993e-03 5.265e-03 1.597e-03 2.681e-03 5.177e-04 3.820e-04 4.680e-04 4.036e-04 1.734e-04 4.082e-04 1.851e-03 1.675e-03 1.590e-04 5.028e-04 9.563e-04 1.685e-03 1.893e-03 2.724e-04 1.474e-03 8.931e-04 7.039e-03 5.638e-03 6.721e-04 2.513e-03 1.111e-03 2.988e-03 6.089e-03 5.123e-04 1.158e-03 1.415e-03 4.764e-04 3.276e-04 5.709e-04 2.715e-04 4.131e-03 1.505e-03 3.399e-03 1.474e-03 1.552e-03
1.010e+01 1.235e-02 1.071e-03 1.124e-03 8.727e-03 1.139e-03 6.728e-04 1.874e-02 2.008e-02 2.722e-04 6.568e-03 2.473e-03 2.067e-03 5.240e-03 1.606e-03 2.708e-03 4.095e-04 4.361e-04 4.383e-04 3.665e-04 1.597e-04 5.016e-04 1.742e-03 1.566e-03 1.425e-04 4.816e-04 8.703e-04 1.651e-03 1.862e-03 2.856e-04 1.496e-03 9.794e-04 7.008e-03 5.595e-03 6.731e-04 2.528e-03 1.111e-03 2.993e-03 5.999e-03 5.019e-04 1.140e-03 1.425e-03 3.779e-04 3.320e-04 5.238e-04 2.701e-04 4.264e-03 1.579e-03 3.480e-03 1.542e-03 1.538e-03
1.020e+01 1.246e-02 1.187e-03 1.259e-03 8.536e-03 1.247e-03 8.012e-04 1.879e-02 2.013e-02 2.758e-04 6.567e-03 2.333e-03 2.121e-03 5.164e-03 1.602e-03 2.727e-03 3.816e-04 4.372e-04 4.273e-04 3.419e-04 1.589e-04 4.950e-04 1.678e-03 1.501e-03 1.377e-04 4.721e-04 8.501e-04 1.657e-03 1.872e-03 2.948e-04 1.513e-03 9.640e-04 6.964e-03 5.547e-03 6.719e-04 2.538e-03 1.096e-03 3.019e-03 5.976e-03 4.967e-04 1.120e-03 1.357e-03 3.367e-04 3.505e-04 4.864e-04 2.794e-04 4.300e-03 1.607e-03 3.504e-03 1.612e-03 1.519e-03
1.030e+01 1.249e-02 1.311e-03 1.385e-03 8.398e-03 1.359e-03 9.287e-04 1.882e-02 2.016e-02 2.824e-04 6.557e-03 2.258e-03 2.146e-03 5.048e-03 1.596e-03 2.739e-03 4.007e-04 3.991e-04 4.318e-04 3.379e-04 1.656e-04 4.211e-04 1.639e-03 1.461e-03 1.262e-04 4.689e-04 8.576e-04 1.689e-03 1.908e-03 3.038e-04 1.526e-03 8.820e-04 6.912e-03 5.497e-03 6.617e-04 2.545e-03 1.092e-03 3.053e-03 5.994e-03 4.962e-04 1.098e-03 1.243e-03 3.333e-04 3.608e-04 4.566e-04 2.929e-04 4.277e-03 1.600e-03 3.488e-03 1.680e-03 1.496e-03
1.040e+01 1.249e-02 1.442e-03 1.518e-03 8.251e-03 1.480e-03 1.022e-03 1.885e-02 2.019e-02 2.837e-04 6.548e-03 2.201e-03 2.134e-03 4.918e-03 1.573e-03 2.755e-03 4.112e-04 3.647e-04 4.494e-04 3.360e-04 1.715e-04 3.574e-04 1.581e-03 1.403e-03 1.154e-04 4.628e-04 8.519e-04 1.712e-03 1.936e-03 3.177e-04 1.535e-03 8.115e-04 6.865e-03 5.452e-03 6.450e-04 2.556e-03 1.099e-03 3.078e-03 6.001e-03 5.044e-04 1.077e-03 1.148e-03 3.255e-04 3.722e-04 4.483e-04 3.042e-04 4.265e-03 1.596e-03 3.477e-03 1.743e-03 1.477e-03
1.050e+01 1.245e-02 1.577e-03 1.657e-03 8.041e-03 1.607e-03 1.070e-03 1.889e-02 2.023e-02 2.779e-04 6.540e-03 2.156e-03 2.087e-03 4.779e-03 1.543e-03 2.772e-03 4.135e-04 3.362e-04 4.717e-04 3.335e-04 1.777e-04 3.070e-04 1.505e-03 1.329e-03 1.108e-04 4.543e-04 8.281e-04 1.723e-03 1.949e-03 3.321e-04 1.540e-03 7.564e-04 6.822e-03 5.411e-03 6.208e-04 2.571e-03 1.104e-03 3.086e-03 5.990e-03 5.159e-04 1.058e-03 1.075e-03 3.141e-04 3.824e-04 4.569e-04 3.128e-04 4.267e-03 1.598e-03 3.474e-03 1.801e-03 1.461e-03
1.060e+01 1.238e-02 1.712e-03 1.799e-03 7.800e-03 1.736e-03 1.074e-03 1.893e-02 2.028e-02 2.680e-04 6.535e-03 2.131e-03 2.016e-03 4.638e-03 1.505e-03 2.793e-03 4.118e-04 3.166e-04 4.936e-04 3.281e-04 1.811e-04 2.670e-04 1.418e-03 1.245e-03 1.125e-04 4.425e-04 7.933e-04 1.719e-03 1.947e-03 3.478e-04 1.542e-03 7.163e-04 6.788e-03 5.378e-03 5.886e-04 2.589e-03 1.100e-03 3.075e-03 5.958e-03 5.295e-04 1.044e-03 1.017e-03 2.984e-04 3.923e-04 4.746e-04 3.158e-04 4.280e-03 1.610e-03 3.483e-03 1.849e-03 1.450e-03
1.070e+01 1.227e-02 1.843e-03 1.943e-03 7.645e-03 1.864e-03 1.028e-03 1.899e-02 2.033e-02 2.518e-04 6.535e-03 2.113e-03 1.933e-03 4.500e-03 1.457e-03 2.817e-03 3.930e-04 3.071e-04 5.102e-04 3.078e-04 1.793e-04 2.444e-04 1.325e-03 1.158e-03 1.320e-04 4.255e-04 7.411e-04 1.696e-03 1.926e-03 3.555e-04 1.541e-03 7.082e-04 6.763e-03 5.354e-03 5.548e-04 2.610e-03 1.101e-03 3.044e-03 5.901e-03 5.426e-04 1.033e-03 9.913e-04 2.776e-04 4.034e-04 5.015e-04 3.113e-04 4.317e-03 1.636e-03 3.508e-03 1.888e-03 1.444e-03
1.080e+01 1.214e-02 1.971e-03 2.088e-03 7.552e-03 1.990e-03 9.389e-04 1.905e-02 2.040e-02 2.317e-04 6.536e-03 2.105e-03 1.840e-03 4.367e-03 1.408e-03 2.843e-03 3.567e-04 3.081e-04 5.159e-04 2.842e-04 1.752e-04 2.438e-04 1.233e-03 1.073e-03 1.565e-04 4.078e-04 6.860e-04 1.654e-03 1.884e-03 3.582e-04 1.537e-03 7.285e-04 6.747e-03 5.336e-03 5.189e-04 2.631e-03 1.120e-03 2.988e-03 5.815e-03 5.501e-04 1.026e-03 9.982e-04 2.544e-04 4.185e-04 5.318e-04 3.037e-04 4.377e-03 1.678e-03 3.552e-03 1.919e-03 1.443e-03
1.090e+01 1.198e-02 2.093e-03 2.233e-03 7.606e-03 2.109e-03 8.280e-04 1.913e-02 2.047e-02 2.191e-04 6.544e-03 2.108e-03 1.742e-03 4.244e-03 1.360e-03 2.873e-03 3.133e-04 3.215e-04 5.134e-04 2.539e-04 1.702e-04 2.717e-04 1.149e-03 9.993e-04 1.883e-04 3.885e-04 6.458e-04 1.594e-03 1.823e-03 3.538e-04 1.533e-03 7.755e-04 6.744e-03 5.330e-03 4.879e-04 2.656e-03 1.168e-03 2.914e-03 5.701e-03 5.580e-04 1.024e-03 1.046e-03 2.343e-04 4.434e-04 5.628e-04 2.912e-04 4.451e-03 1.741e-03 3.617e-03 1.945e-03 1.451e-03
1.100e+01 1.170e-02 2.215e-03 2.350e-03 7.848e-03 2.227e-03 7.927e-04 1.915e-02 2.049e-02 2.087e-04 6.537e-03 2.165e-03 1.689e-03 4.093e-03 1.327e-03 2.887e-03 3.530e-04 2.616e-04 5.285e-04 2.559e-04 1.703e-04 1.988e-04 1.159e-03 1.018e-03 1.919e-04 3.866e-04 6.405e-04 1.596e-03 1.826e-03 3.596e-04 1.523e-03 6.972e-04 6.726e-03 5.319e-03 4.549e-04 2.666e-03 1.169e-03 2.866e-03 5.675e-03 5.600e-04 1.026e-03 1.011e-03 2.676e-04 4.258e-04 5.893e-04 2.870e-04 4.397e-03 1.737e-03 3.607e-03 1.960e-03 1.450e-03
1.110e+01 1.138e-02 2.332e-03 2.464e-03 8.167e-03 2.341e-03 7.580e-04 1.916e-02 2.050e-02 2.021e-04 6.530e-03 2.222e-03 1.653e-03 3.970e-03 1.302e-03 2.899e-03 3.947e-04 2.131e-04 5.422e-04 2.531e-04 1.685e-04 1.503e-04 1.183e-03 1.047e-03 1.900e-04 3.872e-04 6.439e-04 1.593e-03 1.826e-03 3.633e-04 1.513e-03 6.308e-04 6.714e-03 5.313e-03 4.252e-04 2.673e-03 1.168e-03 2.811e-03 5.640e-03 5.671e-04 1.030e-03 9.998e-04 3.037e-04 4.130e-04 6.112e-04 2.816e-04 4.339e-03 1.739e-03 3.604e-03 1.971e-03 1.452e-03
1.120e+01 1.102e-02 2.443e-03 2.574e-03 8.455e-03 2.450e-03 7.273e-04 1.918e-02 2.052e-02 1.934e-04 6.524e-03 2.277e-03 1.636e-03 3.885e-03 1.282e-03 2.910e-03 4.391e-04 1.793e-04 5.524e-04 2.448e-04 1.662e-04 1.302e-04 1.213e-03 1.083e-03 1.796e-04 3.893e-04 6.543e-04 1.584e-03 1.818e-03 3.634e-04 1.503e-03 5.744e-04 6.708e-03 5.313e-03 4.008e-04 2.678e-03 1.158e-03 2.750e-03 5.597e-03 5.745e-04 1.035e-03 1.004e-03 3.397e-04 4.058e-04 6.234e-04 2.751e-04 4.275e-03 1.748e-03 3.608e-03 1.983e-03 1.458e-03
1.130e+01 1.065e-02 2.547e-03 2.679e-03 8.624e-03 2.552e-03 6.838e-04 1.919e-02 2.053e-02 1.894e-04 6.520e-03 2.329e-03 1.637e-03 3.844e-03 1.270e-03 2.920e-03 4.687e-04 1.603e-04 5.551e-04 2.395e-04 1.635e-04 1.344e-04 1.246e-03 1.121e-03 1.628e-04 3.926e-04 6.613e-04 1.566e-03 1.802e-03 3.676e-04 1.492e-03 5.388e-04 6.708e-03 5.319e-03 3.774e-04 2.682e-03 1.150e-03 2.686e-03 5.541e-03 5.877e-04 1.041e-03 1.032e-03 3.707e-04 4.053e-04 6.249e-04 2.673e-04 4.221e-03 1.768e-03 3.623e-03 1.996e-03 1.467e-03
1.140e+01 1.024e-02 2.643e-03 2.781e-03 8.638e-03 2.645e-03 6.368e-04 1.921e-02 2.055e-02 1.870e-04 6.519e-03 2.369e-03 1.655e-03 3.837e-03 1.262e-03 2.931e-03 4.788e-04 1.514e-04 5.460e-04 2.295e-04 1.623e-04 1.370e-04 1.278e-03 1.156e-03 1.432e-04 3.959e-04 6.641e-04 1.537e-03 1.776e-03 3.651e-04 1.482e-03 5.278e-04 6.716e-03 5.330e-03 3.575e-04 2.684e-03 1.148e-03 2.616e-03 5.470e-03 6.055e-04 1.046e-03 1.081e-03 3.939e-04 4.085e-04 6.170e-04 2.586e-04 4.175e-03 1.800e-03 3.651e-03 2.016e-03 1.479e-03
1.150e+01 9.819e-03 2.731e-03 2.877e-03 8.484e-03 2.729e-03 5.784e-04 1.924e-02 2.057e-02 1.918e-04 6.522e-03 2.402e-03 1.683e-03 3.858e-03 1.260e-03 2.943e-03 4.625e-04 1.480e-04 5.212e-04 2.172e-04 1.624e-04 1.386e-04 1.301e-03 1.184e-03 1.290e-04 3.998e-04 6.524e-04 1.495e-03 1.736e-03 3.609e-04 1.471e-03 5.430e-04 6.731e-03 5.348e-03 3.436e-04 2.686e-03 1.155e-03 2.541e-03 5.380e-03 6.254e-04 1.050e-03 1.144e-03 4.065e-04 4.145e-04 6.011e-04 2.487e-04 4.147e-03 1.847e-03 3.694e-03 2.043e-03 1.496e-03
1.160e+01 9.385e-03 2.810e-03 2.970e-03 8.120e-03 2.802e-03 5.098e-04 1.927e-02 2.060e-02 2.023e-04 6.530e-03 2.430e-03 1.716e-03 3.894e-03 1.260e-03 2.957e-03 4.161e-04 1.529e-04 4.802e-04 2.109e-04 1.679e-04 1.432e-04 1.312e-03 1.198e-03 1.200e-04 4.038e-04 6.247e-04 1.439e-03 1.683e-03 3.607e-04 1.461e-03 5.837e-04 6.754e-03 5.372e-03 3.372e-04 2.689e-03 1.176e-03 2.461e-03 5.269e-03 6.482e-04 1.052e-03 1.218e-03 4.069e-04 4.229e-04 5.835e-04 2.393e-04 4.143e-03 1.911e-03 3.756e-03 2.078e-03 1.517e-03
1.170e+01 8.916e-03 2.885e-03 3.055e-03 7.665e-03 2.871e-03 4.619e-04 1.928e-02 2.062e-02 2.088e-04 6.535e-03 2.457e-03 1.750e-03 3.920e-03 1.266e-03 2.965e-03 3.837e-04 1.657e-04 4.428e-04 2.095e-04 1.762e-04 1.584e-04 1.331e-03 1.220e-03 1.211e-04 4.122e-04 6.085e-04 1.395e-03 1.640e-03 3.670e-04 1.450e-03 6.093e-04 6.774e-03 5.396e-03 3.336e-04 2.686e-03 1.185e-03 2.391e-03 5.172e-03 6.747e-04 1.053e-03 1.253e-03 4.160e-04 4.313e-04 5.575e-04 2.349e-04 4.121e-03 1.966e-03 3.806e-03 2.116e-03 1.536e-03
1.180e+01 8.392e-03 2.952e-03 3.124e-03 7.215e-03 2.935e-03 4.504e-04 1.927e-02 2.060e-02 2.104e-04 6.535e-03 2.484e-03 1.781e-03 3.919e-03 1.276e-03 2.965e-03 4.009e-04 1.736e-04 4.272e-04 2.109e-04 1.806e-04 1.575e-04 1.377e-03 1.268e-03 1.249e-04 4.224e-04 6.166e-04 1.382e-03 1.629e-03 3.796e-04 1.436e-03 5.817e-04 6.790e-03 5.418e-03 3.261e-04 2.676e-03 1.148e-03 2.348e-03 5.110e-03 7.054e-04 1.051e-03 1.208e-03 4.416e-04 4.415e-04 5.249e-04 2.322e-04 4.045e-03 1.993e-03 3.826e-03 2.156e-03 1.549e-03
1.190e+01 7.859e-03 3.013e-03 3.188e-03 6.764e-03 2.992e-03 4.410e-04 1.925e-02 2.058e-02 2.125e-04 6.536e-03 2.506e-03 1.795e-03 3.905e-03 1.285e-03 2.964e-03 4.049e-04 1.863e-04 4.056e-04 2.144e-04 1.861e-04 1.617e-04 1.414e-03 1.308e-03 1.296e-04 4.328e-04 6.205e-04 1.367e-03 1.616e-03 3.946e-04 1.421e-03 5.593e-04 6.806e-03 5.441e-03 3.247e-04 2.664e-03 1.120e-03 2.308e-03 5.041e-03 7.390e-04 1.048e-03 1.161e-03 4.625e-04 4.556e-04 4.932e-04 2.327e-04 3.982e-03 2.024e-03 3.850e-03 2.200e-03 1.562e-03
1.200e+01 7.329e-03 3.063e-03 3.246e-03 6.351e-03 3.038e-03 4.276e-04 1.923e-02 2.056e-02 2.169e-04 6.543e-03 2.524e-03 1.790e-03 3.882e-03 1.290e-03 2.966e-03 3.882e-04 2.030e-04 3.771e-04 2.173e-04 1.912e-04 1.668e-04 1.438e-03 1.334e-03 1.309e-04 4.399e-04 6.163e-04 1.347e-03 1.596e-03 4.081e-04 1.405e-03 5.489e-04 6.828e-03 5.469e-03 3.292e-04 2.654e-03 1.108e-03 2.272e-03 4.958e-03 7.737e-04 1.043e-03 1.124e-03 4.718e-04 4.709e-04 4.613e-04 2.324e-04 3.939e-03 2.065e-03 3.884e-03 2.247e-03 1.577e-03
1.210e+01 6.808e-03 3.106e-03 3.300e-03 6.021e-03 3.076e-03 4.111e-04 1.921e-02 2.054e-02 2.233e-04 6.551e-03 2.543e-03 1.768e-03 3.849e-03 1.291e-03 2.967e-03 3.565e-04 2.297e-04 3.414e-04 2.238e-04 1.978e-04 1.781e-04 1.448e-03 1.348e-03 1.280e-04 4.461e-04 6.026e-04 1.320e-03 1.570e-03 4.219e-04 1.387e-03 5.457e-04 6.852e-03 5.498e-03 3.382e-04 2.644e-03 1.110e-03 2.236e-03 4.861e-03 8.099e-04 1.037e-03 1.100e-03 4.724e-04 4.848e-04 4.328e-04 2.348e-04 3.914e-03 2.115e-03 3.927e-03 2.295e-03 1.593e-03
1.220e+01 6.304e-03 3.143e-03 3.352e-03 5.783e-03 3.105e-03 3.885e-04 1.920e-02 2.052e-02 2.351e-04 6.562e-03 2.566e-03 1.730e-03 3.815e-03 1.289e-03 2.969e-03 3.100e-04 2.716e-04 3.025e-04 2.292e-04 2.047e-04 2.048e-04 1.444e-03 1.347e-03 1.307e-04 4.507e-04 5.767e-04 1.287e-03 1.535e-03 4.356e-04 1.369e-03 5.508e-04 6.879e-03 5.530e-03 3.514e-04 2.636e-03 1.133e-03 2.199e-03 4.747e-03 8.472e-04 1.031e-03 1.096e-03 4.607e-04 4.962e-04 4.109e-04 2.383e-04 3.913e-03 2.174e-03 3.980e-03 2.342e-03 1.609e-03
1.230e+01 5.833e-03 3.174e-03 3.404e-03 5.636e-03 3.127e-03 3.675e-04 1.918e-02 2.051e-02 2.496e-04 6.576e-03 2.600e-03 1.681e-03 3.783e-03 1.282e-03 2.972e-03 2.534e-04 3.334e-04 2.709e-04 2.394e-04 2.144e-04 2.581e-04 1.425e-03 1.332e-03 1.355e-04 4.544e-04 5.363e-04 1.245e-03 1.490e-03 4.484e-04 1.351e-03 5.745e-04 6.908e-03 5.562e-03 3.737e-04 2.630e-03 1.181e-03 2.160e-03 4.615e-03 8.839e-04 1.025e-03 1.115e-03 4.393e-04 5.056e-04 3.964e-04 2.443e-04 3.940e-03 2.245e-03 4.043e-03 2.387e-03 1.625e-03
1.240e+01 5.407e-03 3.198e-03 3.455e-03 5.541e-03 3.138e-03 3.523e-04 1.918e-02 2.051e-02 2.710e-04 6.595e-03 2.654e-03 1.621e-03 3.763e-03 1.271e-03 2.980e-03 2.160e-04 4.188e-04 2.710e-04 2.530e-04 2.260e-04 3.494e-04 1.388e-03 1.300e-03 1.498e-04 4.564e-04 4.932e-04 1.194e-03 1.435e-03 4.611e-04 1.334e-03 6.169e-04 6.941e-03 5.599e-03 4.037e-04 2.628e-03 1.259e-03 2.119e-03 4.460e-03 9.177e-04 1.020e-03 1.159e-03 4.070e-04 5.142e-04 3.934e-04 2.517e-04 4.000e-03 2.329e-03 4.120e-03 2.431e-03 1.645e-03
1.250e+01 5.007e-03 3.210e-03 3.484e-03 5.605e-03 3.149e-03 3.686e-04 1.915e-02 2.047e-02 2.812e-04 6.605e-03 2.675e-03 1.582e-03 3.729e-03 1.262e-03 2.976e-03 2.229e-04 4.536e-04 2.803e-04 2.621e-04 2.262e-04 3.565e-04 1.405e-03 1.319e-03 1.588e-04 4.559e-04 4.921e-04 1.194e-03 1.431e-03 4.740e-04 1.313e-03 5.769e-04 6.957e-03 5.623e-03 4.204e-04 2.618e-03 1.268e-03 2.112e-03 4.360e-03 9.534e-04 1.013e-03 1.124e-03 4.027e-04 5.307e-04 3.803e-04 2.591e-04 3.970e-03 2.362e-03 4.145e-03 2.465e-03 1.654e-03
1.260e+01 4.707e-03 3.213e-03 3.503e-03 5.774e-03 3.155e-03 4.005e-04 1.911e-02 2.043e-02 2.918e-04 6.612e-03 2.682e-03 1.555e-03 3.701e-03 1.251e-03 2.970e-03 2.272e-04 4.708e-04 2.901e-04 2.643e-04 2.226e-04 3.354e-04 1.438e-03 1.355e-03 1.604e-04 4.538e-04 4.932e-04 1.214e-03 1.448e-03 4.848e-04 1.291e-03 5.077e-04 6.967e-03 5.643e-03 4.331e-04 2.606e-03 1.259e-03 2.115e-03 4.272e-03 9.874e-04 1.006e-03 1.068e-03 4.069e-04 5.521e-04 3.642e-04 2.677e-04 3.914e-03 2.378e-03 4.151e-03 2.491e-03 1.659e-03
1.270e+01 4.543e-03 3.206e-03 3.516e-03 6.008e-03 3.155e-03 4.461e-04 1.907e-02 2.039e-02 3.064e-04 6.621e-03 2.685e-03 1.536e-03 3.685e-03 1.242e-03 2.964e-03 2.332e-04 4.852e-04 3.036e-04 2.714e-04 2.168e-04 3.109e-04 1.468e-03 1.388e-03 1.636e-04 4.478e-04 4.920e-04 1.240e-03 1.469e-03 4.951e-04 1.269e-03 4.379e-04 6.975e-03 5.660e-03 4.436e-04 2.596e-03 1.252e-03 2.116e-03 4.181e-03 1.019e-03 9.992e-04 1.012e-03 4.110e-04 5.759e-04 3.538e-04 2.754e-04 3.857e-03 2.391e-03 4.154e-03 2.513e-03 1.664e-03
1.280e+01 4.535e-03 3.193e-03 3.527e-03 6.204e-03 3.148e-03 5.037e-04 1.904e-02 2.036e-02 3.197e-04 6.629e-03 2.683e-03 1.523e-03 3.680e-03 1.233e-03 2.958e-03 2.364e-04 4.973e-04 3.197e-04 2.784e-04 2.109e-04 2.867e-04 1.495e-03 1.416e-03 1.676e-04 4.410e-04 4.866e-04 1.268e-03 1.494e-03 4.989e-04 1.249e-03 3.736e-04 6.980e-03 5.675e-03 4.561e-04 2.588e-03 1.253e-03 2.113e-03 4.085e-03 1.049e-03 9.937e-04 9.601e-04 4.151e-04 6.007e-04 3.466e-04 2.845e-04 3.800e-03 2.401e-03 4.154e-03 2.532e-03 1.668e-03
1.290e+01 4.697e-03 3.174e-03 3.536e-03 6.379e-03 3.135e-03 5.633e-04 1.901e-02 2.033e-02 3.333e-04 6.637e-03 2.682e-03 1.515e-03 3.685e-03 1.226e-03 2.953e-03 2.416e-04 5.070e-04 3.377e-04 2.889e-04 2.054e-04 2.659e-04 1.515e-03 1.438e-03 1.692e-04 4.328e-04 4.749e-04 1.298e-03 1.521e-03 5.068e-04 1.230e-03 3.166e-04 6.983e-03 5.687e-03 4.654e-04 2.581e-03 1.260e-03 2.101e-03 3.987e-03 1.075e-03 9.890e-04 9.111e-04 4.193e-04 6.257e-04 3.420e-04 2.939e-04 3.747e-03 2.409e-03 4.152e-03 2.545e-03 1.671e-03
1.300e+01 5.014e-03 3.146e-03 3.543e-03 6.458e-03 3.116e-03 6.290e-04 1.900e-02 2.032e-02 3.470e-04 6.646e-03 2.676e-03 1.513e-03 3.702e-03 1.222e-03 2.948e-03 2.516e-04 5.137e-04 3.579e-04 2.946e-04 1.997e-04 2.437e-04 1.526e-03 1.452e-03 1.665e-04 4.231e-04 4.584e-04 1.329e-03 1.549e-03 5.098e-04 1.213e-03 2.677e-04 6.984e-03 5.698e-03 4.747e-04 2.578e-03 1.271e-03 2.082e-03 3.888e-03 1.099e-03 9.855e-04 8.638e-04 4.215e-04 6.496e-04 3.415e-04 3.020e-04 3.692e-03 2.416e-03 4.150e-03 2.558e-03 1.676e-03
1.310e+01 5.462e-03 3.114e-03 3.552e-03 6.486e-03 3.090e-03 6.939e-04 1.900e-02 2.031e-02 3.570e-04 6.653e-03 2.668e-03 1.515e-03 3.726e-03 1.221e-03 2.944e-03 2.555e-04 5.172e-04 3.790e-04 2.983e-04 1.949e-04 2.249e-04 1.528e-03 1.455e-03 1.601e-04 4.130e-04 4.389e-04 1.358e-03 1.576e-03 5.090e-04 1.198e-03 2.312e-04 6.982e-03 5.706e-03 4.840e-04 2.576e-03 1.289e-03 2.051e-03 3.792e-03 1.118e-03 9.832e-04 8.242e-04 4.230e-04 6.721e-04 3.423e-04 3.102e-04 3.639e-03 2.421e-03 4.146e-03 2.568e-03 1.680e-03
1.320e+01 6.011e-03 3.076e-03 3.564e-03 6.385e-03 3.059e-03 7.504e-04 1.900e-02 2.032e-02 3.643e-04 6.661e-03 2.667e-03 1.520e-03 3.758e-03 1.220e-03 2.941e-03 2.607e-04 5.181e-04 4.022e-04 3.001e-04 1.894e-04 2.144e-04 1.517e-03 1.446e-03 1.534e-04 4.016e-04 4.168e-04 1.385e-03 1.601e-03 5.124e-04 1.185e-03 2.130e-04 6.980e-03 5.712e-03 4.930e-04 2.577e-03 1.315e-03 2.010e-03 3.700e-03 1.133e-03 9.821e-04 7.895e-04 4.203e-04 6.907e-04 3.486e-04 3.160e-04 3.595e-03 2.427e-03 4.143e-03 2.579e-03 1.686e-03
1.330e+01 6.632e-03 3.033e-03 3.582e-03 6.292e-03 3.022e-03 8.062e-04 1.902e-02 2.033e-02 3.681e-04 6.669e-03 2.662e-03 1.529e-03 3.796e-03 1.225e-03 2.939e-03 2.635e-04 5.169e-04 4.251e-04 2.992e-04 1.859e-04 2.058e-04 1.494e-03 1.424e-03 1.403e-04 3.902e-04 3.957e-04 1.408e-03 1.622e-03 5.102e-04 1.174e-03 2.034e-04 6.975e-03 5.716e-03 5.005e-04 2.580e-03 1.345e-03 1.959e-03 3.618e-03 1.146e-03 9.815e-04 7.660e-04 4.141e-04 7.036e-04 3.561e-04 3.211e-04 3.552e-03 2.432e-03 4.139e-03 2.589e-03 1.693e-03
1.340e+01 7.303e-03 2.986e-03 3.606e-03 6.186e-03 2.979e-03 8.497e-04 1.905e-02 2.035e-02 3.704e-04 6.676e-03 2.662e-03 1.539e-03 3.839e-03 1.233e-03 2.938e-03 2.597e-04 5.136e-04 4.489e-04 2.929e-04 1.823e-04 2.071e-04 1.458e-03 1.389e-03 1.298e-04 3.787e-04 3.717e-04 1.426e-03 1.639e-03 5.060e-04 1.165e-03 2.084e-04 6.970e-03 5.719e-03 5.086e-04 2.585e-03 1.385e-03 1.900e-03 3.544e-03 1.153e-03 9.818e-04 7.560e-04 4.033e-04 7.115e-04 3.674e-04 3.241e-04 3.519e-03 2.438e-03 4.136e-03 2.600e-03 1.701e-03
1.350e+01 8.012e-03 2.933e-03 3.639e-03 6.075e-03 2.932e-03 8.867e-04 1.908e-02 2.038e-02 3.697e-04 6.683e-03 2.666e-03 1.551e-03 3.886e-03 1.243e-03 2.939e-03 2.572e-04 5.091e-04 4.723e-04 2.897e-04 1.793e-04 2.101e-04 1.409e-03 1.343e-03 1.172e-04 3.680e-04 3.575e-04 1.437e-03 1.649e-03 5.033e-04 1.158e-03 2.167e-04 6.963e-03 5.721e-03 5.118e-04 2.592e-03 1.426e-03 1.836e-03 3.481e-03 1.159e-03 9.828e-04 7.540e-04 3.888e-04 7.140e-04 3.792e-04 3.251e-04 3.490e-03 2.443e-03 4.133e-03 2.611e-03 1.710e-03
1.360e+01 8.732e-03 2.878e-03 3.686e-03 6.014e-03 2.879e-03 9.052e-04 1.912e-02 2.042e-02 3.646e-04 6.690e-03 2.676e-03 1.562e-03 3.936e-03 1.254e-03 2.940e-03 2.434e-04 5.063e-04 4.966e-04 2.743e-04 1.764e-04 2.246e-04 1.347e-03 1.282e-03 1.062e-04 3.579e-04 3.364e-04 1.441e-03 1.653e-03 4.933e-04 1.153e-03 2.421e-04 6.956e-03 5.721e-03 5.207e-04 2.601e-03 1.482e-03 1.770e-03 3.426e-03 1.158e-03 9.844e-04 7.711e-04 3.673e-04 7.087e-04 3.956e-04 3.248e-04 3.477e-03 2.451e-03 4.133e-03 2.626e-03 1.721e-03
1.370e+01 9.471e-03 2.817e-03 3.748e-03 5.978e-03 2.821e-03 9.153e-04 1.917e-02 2.046e-02 3.599e-04 6.697e-03 2.692e-03 1.572e-03 3.991e-03 1.267e-03 2.943e-03 2.309e-04 5.058e-04 5.220e-04 2.607e-04 1.726e-04 2.423e-04 1.273e-03 1.210e-03 9.835e-05 3.468e-04 3.214e-04 1.438e-03 1.649e-03 4.851e-04 1.150e-03 2.733e-04 6.949e-03 5.722e-03 5.268e-04 2.612e-03 1.537e-03 1.706e-03 3.377e-03 1.156e-03 9.863e-04 7.944e-04 3.411e-04 6.978e-04 4.138e-04 3.209e-04 3.467e-03 2.460e-03 4.134e-03 2.642e-03 1.734e-03
1.380e+01 1.020e-02 2.753e-03 3.829e-03 5.928e-03 2.758e-03 9.066e-04 1.922e-02 2.051e-02 3.531e-04 6.705e-03 2.718e-03 1.576e-03 4.049e-03 1.281e-03 2.948e-03 2.078e-04 5.106e-04 5.485e-04 2.412e-04 1.684e-04 2.723e-04 1.186e-03 1.126e-03 9.770e-05 3.351e-04 3.038e-04 1.424e-03 1.635e-03 4.698e-04 1.146e-03 3.218e-04 6.944e-03 5.724e-03 5.348e-04 2.624e-03 1.605e-03 1.644e-03 3.330e-03 1.152e-03 9.879e-04 8.343e-04 3.082e-04 6.788e-04 4.317e-04 3.148e-04 3.473e-03 2.472e-03 4.140e-03 2.661e-03 1.750e-03
1.390e+01 1.094e-02 2.684e-03 3.932e-03 5.940e-03 2.690e-03 8.835e-04 1.928e-02 2.057e-02 3.462e-04 6.714e-03 2.753e-03 1.577e-03 4.110e-03 1.295e-03 2.955e-03 1.914e-04 5.214e-04 5.753e-04 2.191e-04 1.635e-04 3.107e-04 1.090e-03 1.032e-03 9.859e-05 3.240e-04 2.863e-04 1.401e-03 1.612e-03 4.544e-04 1.144e-03 3.805e-04 6.940e-03 5.727e-03 5.444e-04 2.638e-03 1.679e-03 1.587e-03 3.283e-03 1.144e-03 9.898e-04 8.853e-04 2.732e-04 6.547e-04 4.518e-04 3.063e-04 3.489e-03 2.488e-03 4.149e-03 2.682e-03 1.768e-03
1.400e+01 1.173e-02 2.613e-03 4.025e-03 6.041e-03 2.622e-03 9.002e-04 1.931e-02 2.060e-02 3.448e-04 6.716e-03 2.749e-03 1.605e-03 4.164e-03 1.313e-03 2.956e-03 1.804e-04 4.912e-04 5.760e-04 2.022e-04 1.606e-04 3.058e-04 1.035e-03 9.796e-04 1.064e-04 3.167e-04 3.086e-04 1.411e-03 1.621e-03 4.414e-04 1.143e-03 3.833e-04 6.923e-03 5.720e-03 5.450e-04 2.647e-03 1.693e-03 1.549e-03 3.267e-03 1.140e-03 9.923e-04 8.931e-04 2.637e-04 6.446e-04 4.667e-04 3.015e-04 3.449e-03 2.469e-03 4.124e-03 2.703e-03 1.781e-03
1.410e+01 1.257e-02 2.538e-03 4.110e-03 6.203e-03 2.550e-03 9.496e-04 1.932e-02 2.061e-02 3.439e-04 6.713e-03 2.716e-03 1.652e-03 4.215e-03 1.336e-03 2.955e-03 1.903e-04 4.302e-04 5.633e-04 1.981e-04 1.573e-04 2.669e-04 1.014e-03 9.618e-04 1.138e-04 3.124e-04 3.739e-04 1.447e-03 1.657e-03 4.427e-04 1.143e-03 3.334e-04 6.898e-03 5.707e-03 5.359e-04 2.654e-03 1.649e-03 1.531e-03 3.270e-03 1.138e-03 9.959e-04 8.578e-04 2.728e-04 6.489e-04 4.760e-04 2.985e-04 3.361e-03 2.424e-03 4.073e-03 2.723e-03 1.791e-03
1.420e+01 1.341e-02 2.463e-03 4.212e-03 6.414e-03 2.476e-03 9.925e-04 1.934e-02 2.062e-02 3.480e-04 6.710e-03 2.684e-03 1.696e-03 4.269e-03 1.357e-03 2.954e-03 2.202e-04 3.734e-04 5.540e-04 1.921e-04 1.564e-04 2.440e-04 9.962e-04 9.471e-04 1.256e-04 3.089e-04 4.465e-04 1.478e-03 1.689e-03 4.385e-04 1.143e-03 2.880e-04 6.873e-03 5.692e-03 5.297e-04 2.661e-03 1.605e-03 1.525e-03 3.271e-03 1.135e-03 9.986e-04 8.303e-04 2.831e-04 6.523e-04 4.904e-04 2.950e-04 3.272e-03 2.377e-03 4.020e-03 2.746e-03 1.801e-03
1.430e+01 1.425e-02 2.388e-03 4.333e-03 6.568e-03 2.399e-03 1.022e-03 1.935e-02 2.062e-02 3.483e-04 6.704e-03 2.660e-03 1.735e-03 4.325e-03 1.379e-03 2.951e-03 2.551e-04 3.226e-04 5.482e-04 1.951e-04 1.570e-04 2.308e-04 9.828e-04 9.368e-04 1.404e-04 3.092e-04 5.234e-04 1.506e-03 1.719e-03 4.448e-04 1.144e-03 2.490e-04 6.846e-03 5.676e-03 5.158e-04 2.665e-03 1.562e-03 1.527e-03 3.267e-03 1.132e-03 1.002e-03 8.034e-04 2.950e-04 6.553e-04 4.966e-04 2.938e-04 3.187e-03 2.327e-03 3.964e-03 2.768e-03 1.810e-03
1.440e+01 1.508e-02 2.311e-03 4.475e-03 6.640e-03 2.318e-03 1.046e-03 1.936e-02 2.063e-02 3.496e-04 6.700e-03 2.638e-03 1.768e-03 4.388e-03 1.400e-03 2.950e-03 2.958e-04 2.811e-04 5.475e-04 1.931e-04 1.562e-04 2.281e-04 9.717e-04 9.288e-04 1.512e-04 3.086e-04 6.027e-04 1.528e-03 1.743e-03 4.447e-04 1.145e-03 2.191e-04 6.822e-03 5.661e-03 5.073e-04 2.671e-03 1.516e-03 1.539e-03 3.256e-03 1.131e-03 1.005e-03 7.774e-04 3.062e-04 6.586e-04 5.059e-04 2.910e-04 3.097e-03 2.278e-03 3.910e-03 2.793e-03 1.821e-03
1.450e+01 1.589e-02 2.234e-03 4.640e-03 6.710e-03 2.235e-03 1.055e-03 1.937e-02 2.064e-02 3.537e-04 6.694e-03 2.625e-03 1.793e-03 4.454e-03 1.417e-03 2.948e-03 3.297e-04 2.493e-04 5.483e-04 1.925e-04 1.567e-04 2.364e-04 9.633e-04 9.235e-04 1.597e-04 3.098e-04 6.750e-04 1.546e-03 1.762e-03 4.475e-04 1.146e-03 1.980e-04 6.797e-03 5.646e-03 4.992e-04 2.676e-03 1.478e-03 1.557e-03 3.239e-03 1.127e-03 1.009e-03 7.595e-04 3.172e-04 6.608e-04 5.172e-04 2.899e-04 3.013e-03 2.228e-03 3.855e-03 2.820e-03 1.831e-03
1.460e+01 1.669e-02 2.156e-03 4.829e-03 6.675e-03 2.150e-03 1.052e-03 1.938e-02 2.064e-02 3.592e-04 6.689e-03 2.615e-03 1.810e-03 4.524e-03 1.436e-03 2.946e-03 3.590e-04 2.289e-04 5.500e-04 1.921e-04 1.578e-04 2.437e-04 9.562e-04 9.194e-04 1.664e-04 3.113e-04 7.408e-04 1.557e-03 1.775e-03 4.462e-04 1.148e-03 1.900e-04 6.774e-03 5.632e-03 4.931e-04 2.679e-03 1.446e-03 1.580e-03 3.214e-03 1.127e-03 1.012e-03 7.451e-04 3.277e-04 6.622e-04 5.246e-04 2.891e-04 2.931e-03 2.180e-03 3.803e-03 2.847e-03 1.840e-03
1.470e+01 1.748e-02 2.077e-03 5.044e-03 6.677e-03 2.062e-03 1.038e-03 1.939e-02 2.065e-02 3.616e-04 6.683e-03 2.613e-03 1.820e-03 4.599e-03 1.451e-03 2.944e-03 3.827e-04 2.174e-04 5.500e-04 1.928e-04 1.573e-04 2.486e-04 9.503e-04 9.164e-04 1.700e-04 3.133e-04 8.029e-04 1.561e-03 1.781e-03 4.488e-04 1.150e-03 1.831e-04 6.753e-03 5.619e-03 4.858e-04 2.682e-03 1.417e-03 1.605e-03 3.182e-03 1.126e-03 1.016e-03 7.300e-04 3.368e-04 6.626e-04 5.337e-04 2.890e-04 2.851e-03 2.132e-03 3.752e-03 2.874e-03 1.849e-03
1.480e+01 1.824e-02 1.995e-03 5.287e-03 6.556e-03 1.972e-03 1.005e-03 1.941e-02 2.066e-02 3.621e-04 6.679e-03 2.623e-03 1.822e-03 4.679e-03 1.465e-03 2.944e-03 3.919e-04 2.132e-04 5.475e-04 1.917e-04 1.564e-04 2.458e-04 9.428e-04 9.116e-04 1.688e-04 3.135e-04 8.490e-04 1.557e-03 1.779e-03 4.491e-04 1.152e-03 1.813e-04 6.735e-03 5.609e-03 4.777e-04 2.686e-03 1.403e-03 1.633e-03 3.140e-03 1.124e-03 1.019e-03 7.195e-04 3.422e-04 6.590e-04 5.393e-04 2.874e-04 2.785e-03 2.090e-03 3.707e-03 2.901e-03 1.859e-03
1.490e+01 1.899e-02 1.912e-03 5.557e-03 6.421e-03 1.881e-03 9.625e-04 1.943e-02 2.068e-02 3.619e-04 6.674e-03 2.635e-03 1.819e-03 4.762e-03 1.475e-03 2.943e-03 3.961e-04 2.136e-04 5.397e-04 1.911e-04 1.559e-04 2.376e-04 9.343e-04 9.057e-04 1.658e-04 3.141e-04 8.875e-04 1.546e-03 1.768e-03 4.476e-04 1.152e-03 1.812e-04 6.718e-03 5.600e-03 4.730e-04 2.687e-03 1.393e-03 1.659e-03 3.091e-03 1.124e-03 1.022e-03 7.098e-04 3.464e-04 6.527e-04 5.447e-04 2.871e-04 2.721e-03 2.051e-03 3.664e-03 2.928e-03 1.868e-03
1.500e+01 1.972e-02 1.827e-03 5.856e-03 6.196e-03 1.789e-03 9.024e-04 1.945e-02 2.069e-02 3.658e-04 6.669e-03 2.660e-03 1.810e-03 4.849e-03 1.486e-03 2.941e-03 3.837e-04 2.168e-04 5.275e-04 1.888e-04 1.537e-04 2.223e-04 9.238e-04 8.978e-04 1.633e-04 3.140e-04 9.084e-04 1.527e-03 1.750e-03 4.461e-04 1.154e-03 1.766e-04 6.705e-03 5.593e-03 4.687e-04 2.688e-03 1.399e-03 1.683e-03 3.035e-03 1.122e-03 1.024e-03 7.055e-04 3.483e-04 6.437e-04 5.508e-04 2.869e-04 2.673e-03 2.016e-03 3.627e-03 2.955e-03 1.876e-03
1.510e+01 2.041e-02 1.736e-03 6.185e-03 5.941e-03 1.694e-03 8.251e-04 1.947e-02 2.071e-02 3.597e-04 6.668e-03 2.697e-03 1.795e-03 4.942e-03 1.490e-03 2.943e-03 3.582e-04 2.218e-04 5.107e-04 1.820e-04 1.492e-04 2.017e-04 9.089e-04 8.852e-04 1.546e-04 3.107e-04 9.119e-04 1.498e-03 1.722e-03 4.396e-04 1.155e-03 1.732e-04 6.697e-03 5.592e-03 4.653e-04 2.691e-03 1.421e-03 1.705e-03 2.968e-03 1.120e-03 1.027e-03 7.052e-04 3.448e-04 6.282e-04 5.562e-04 2.841e-04 2.642e-03 1.990e-03 3.598e-03 2.982e-03 1.886e-03
1.520e+01 2.109e-02 1.643e-03 6.542e-03 5.666e-03 1.599e-03 7.428e-04 1.950e-02 2.074e-02 3.573e-04 6.667e-03 2.740e-03 1.779e-03 5.036e-03 1.493e-03 2.944e-03 3.270e-04 2.308e-04 4.874e-04 1.770e-04 1.445e-04 1.890e-04 8.898e-04 8.684e-04 1.520e-04 3.068e-04 9.035e-04 1.460e-03 1.684e-03 4.309e-04 1.154e-03 1.706e-04 6.691e-03 5.593e-03 4.646e-04 2.692e-03 1.450e-03 1.722e-03 2.895e-03 1.119e-03 1.029e-03 7.129e-04 3.411e-04 6.082e-04 5.604e-04 2.818e-04 2.620e-03 1.968e-03 3.574e-03 3.009e-03 1.894e-03
1.530e+01 2.174e-02 1.544e-03 6.930e-03 5.475e-03 1.503e-03 6.474e-04 1.953e-02 2.076e-02 3.533e-04 6.668e-03 2.798e-03 1.760e-03 5.136e-03 1.500e-03 2.947e-03 2.818e-04 2.483e-04 4.625e-04 1.745e-04 1.388e-04 1.954e-04 8.652e-04 8.460e-04 1.523e-04 3.004e-04 8.779e-04 1.414e-03 1.637e-03 4.264e-04 1.155e-03 1.831e-04 6.691e-03 5.600e-03 4.593e-04 2.695e-03 1.499e-03 1.737e-03 2.812e-03 1.118e-03 1.031e-03 7.352e-04 3.342e-04 5.816e-04 5.624e-04 2.780e-04 2.621e-03 1.956e-03 3.560e-03 3.032e-03 1.904e-03
1.540e+01 2.236e-02 1.442e-03 7.348e-03 5.163e-03 1.407e-03 5.542e-04 1.956e-02 2.079e-02 3.480e-04 6.670e-03 2.868e-03 1.740e-03 5.237e-03 1.498e-03 2.950e-03 2.391e-04 2.785e-04 4.360e-04 1.667e-04 1.327e-04 2.403e-04 8.344e-04 8.174e-04 1.567e-04 2.930e-04 8.338e-04 1.359e-03 1.580e-03 4.099e-04 1.154e-03 2.179e-04 6.695e-03 5.611e-03 4.621e-04 2.696e-03 1.567e-03 1.746e-03 2.723e-03 1.116e-03 1.032e-03 7.770e-04 3.302e-04 5.492e-04 5.688e-04 2.746e-04 2.642e-03 1.953e-03 3.554e-03 3.058e-03 1.914e-03
1.550e+01 2.301e-02 1.345e-03 7.764e-03 4.918e-03 1.310e-03 4.939e-04 1.958e-02 2.082e-02 3.446e-04 6.670e-03 2.921e-03 1.732e-03 5.331e-03 1.500e-03 2.950e-03 2.220e-04 3.048e-04 4.154e-04 1.660e-04 1.291e-04 2.810e-04 8.229e-04 8.076e-04 1.666e-04 2.879e-04 8.135e-04 1.322e-03 1.541e-03 4.047e-04 1.154e-03 2.383e-04 6.694e-03 5.618e-03 4.606e-04 2.696e-03 1.601e-03 1.766e-03 2.647e-03 1.116e-03 1.034e-03 8.007e-04 3.372e-04 5.354e-04 5.697e-04 2.736e-04 2.640e-03 1.937e-03 3.535e-03 3.081e-03 1.920e-03
1.560e+01 2.372e-02 1.269e-03 8.137e-03 5.012e-03 1.218e-03 4.734e-04 1.957e-02 2.081e-02 3.408e-04 6.658e-03 2.921e-03 1.745e-03 5.400e-03 1.510e-03 2.939e-03 2.289e-04 3.029e-04 3.959e-04 1.701e-04 1.340e-04 2.540e-04 8.623e-04 8.482e-04 1.659e-04 2.948e-04 8.577e-04 1.334e-03 1.553e-03 4.217e-04 1.155e-03 1.930e-04 6.671e-03 5.605e-03 4.496e-04 2.686e-03 1.550e-03 1.806e-03 2.614e-03 1.126e-03 1.038e-03 7.600e-04 3.640e-04 5.697e-04 5.651e-04 2.820e-04 2.569e-03 1.876e-03 3.474e-03 3.099e-03 1.912e-03
1.570e+01 2.443e-02 1.195e-03 8.527e-03 5.074e-03 1.124e-03 4.579e-04 1.957e-02 2.080e-02 3.378e-04 6.650e-03 2.921e-03 1.758e-03 5.466e-03 1.515e-03 2.929e-03 2.445e-04 3.065e-04 3.811e-04 1.731e-04 1.367e-04 2.362e-04 9.031e-04 8.901e-04 1.718e-04 2.998e-04 8.932e-04 1.345e-03 1.564e-03 4.295e-04 1.157e-03 1.578e-04 6.653e-03 5.597e-03 4.449e-04 2.678e-03 1.505e-03 1.848e-03 2.579e-03 1.133e-03 1.042e-03 7.251e-04 3.891e-04 6.047e-04 5.623e-04 2.888e-04 2.505e-03 1.820e-03 3.419e-03 3.116e-03 1.906e-03
1.580e+01 2.512e-02 1.126e-03 8.937e-03 5.118e-03 1.033e-03 4.408e-04 1.956e-02 2.079e-02 3.342e-04 6.640e-03 2.926e-03 1.767e-03 5.527e-03 1.522e-03 2.918e-03 2.594e-04 3.154e-04 3.672e-04 1.768e-04 1.414e-04 2.189e-04 9.447e-04 9.330e-04 1.737e-04 3.063e-04 9.280e-04 1.354e-03 1.574e-03 4.437e-04 1.159e-03 1.396e-04 6.636e-03 5.589e-03 4.388e-04 2.668e-03 1.461e-03 1.888e-03 2.545e-03 1.144e-03 1.046e-03 6.897e-04 4.146e-04 6.389e-04 5.584e-04 2.968e-04 2.449e-03 1.767e-03 3.367e-03 3.132e-03 1.897e-03
1.590e+01 2.579e-02 1.062e-03 9.364e-03 5.237e-03 9.427e-04 4.279e-04 1.956e-02 2.079e-02 3.301e-04 6.631e-03 2.932e-03 1.775e-03 5.582e-03 1.531e-03 2.906e-03 2.746e-04 3.279e-04 3.548e-04 1.810e-04 1.451e-04 2.057e-04 9.852e-04 9.747e-04 1.745e-04 3.122e-04 9.540e-04 1.360e-03 1.582e-03 4.565e-04 1.160e-03 1.381e-04 6.621e-03 5.583e-03 4.326e-04 2.657e-03 1.425e-03 1.924e-03 2.512e-03 1.155e-03 1.050e-03 6.610e-04 4.387e-04 6.726e-04 5.513e-04 3.041e-04 2.404e-03 1.718e-03 3.319e-03 3.146e-03 1.886e-03
1.600e+01 2.645e-02 1.005e-03 9.810e-03 5.345e-03 8.554e-04 4.159e-04 1.956e-02 2.079e-02 3.266e-04 6.622e-03 2.942e-03 1.781e-03 5.632e-03 1.535e-03 2.894e-03 2.897e-04 3.427e-04 3.440e-04 1.841e-04 1.490e-04 1.972e-04 1.024e-03 1.014e-03 1.786e-04 3.179e-04 9.752e-04 1.364e-03 1.587e-03 4.663e-04 1.162e-03 1.480e-04 6.608e-03 5.579e-03 4.300e-04 2.647e-03 1.394e-03 1.959e-03 2.477e-03 1.165e-03 1.054e-03 6.351e-04 4.595e-04 7.026e-04 5.465e-04 3.111e-04 2.367e-03 1.675e-03 3.277e-03 3.159e-03 1.875e-03
1.610e+01 2.709e-02 9.550e-04 1.027e-02 5.527e-03 7.715e-04 4.078e-04 1.956e-02 2.079e-02 3.273e-04 6.614e-03 2.953e-03 1.785e-03 5.676e-03 1.545e-03 2.882e-03 3.039e-04 3.580e-04 3.342e-04 1.876e-04 1.522e-04 1.926e-04 1.058e-03 1.050e-03 1.823e-04 3.228e-04 9.879e-04 1.365e-03 1.590e-03 4.762e-04 1.164e-03 1.661e-04 6.598e-03 5.577e-03 4.269e-04 2.636e-03 1.370e-03 1.991e-03 2.441e-03 1.176e-03 1.057e-03 6.146e-04 4.770e-04 7.289e-04 5.404e-04 3.171e-04 2.340e-03 1.637e-03 3.241e-03 3.170e-03 1.862e-03
1.620e+01 2.772e-02 9.148e-04 1.076e-02 5.597e-03 6.922e-04 3.999e-04 1.957e-02 2.079e-02 3.229e-04 6.606e-03 2.974e-03 1.786e-03 5.715e-03 1.551e-03 2.869e-03 3.119e-04 3.740e-04 3.254e-04 1.929e-04 1.542e-04 1.895e-04 1.088e-03 1.080e-03 1.828e-04 3.274e-04 9.961e-04 1.363e-03 1.589e-03 4.896e-04 1.165e-03 1.838e-04 6.589e-03 5.576e-03 4.243e-04 2.624e-03 1.356e-03 2.019e-03 2.404e-03 1.188e-03 1.060e-03 5.961e-04 4.911e-04 7.517e-04 5.344e-04 3.229e-04 2.327e-03 1.603e-03 3.209e-03 3.181e-03 1.848e-03
1.630e+01 2.832e-02 8.831e-04 1.126e-02 5.798e-03 6.191e-04 4.027e-04 1.958e-02 2.080e-02 3.201e-04 6.599e-03 2.997e-03 1.785e-03 5.749e-03 1.559e-03 2.856e-03 3.141e-04 3.887e-04 3.173e-04 1.967e-04 1.566e-04 1.909e-04 1.111e-03 1.105e-03 1.841e-04 3.318e-04 9.935e-04 1.357e-03 1.585e-03 5.011e-04 1.168e-03 1.915e-04 6.584e-03 5.579e-03 4.229e-04 2.612e-03 1.354e-03 2.044e-03 2.365e-03 1.200e-03 1.064e-03 5.831e-04 4.998e-04 7.688e-04 5.285e-04 3.286e-04 2.325e-03 1.577e-03 3.185e-03 3.189e-03 1.833e-03
1.640e+01 2.891e-02 8.587e-04 1.178e-02 5.938e-03 5.545e-04 4.061e-04 1.959e-02 2.082e-02 3.175e-04 6.594e-03 3.021e-03 1.781e-03 5.780e-03 1.565e-03 2.845e-03 3.180e-04 4.015e-04 3.103e-04 1.984e-04 1.573e-04 1.919e-04 1.125e-03 1.120e-03 1.837e-04 3.345e-04 9.866e-04 1.347e-03 1.577e-03 5.098e-04 1.170e-03 2.008e-04 6.582e-03 5.584e-03 4.212e-04 2.602e-03 1.354e-03 2.065e-03 2.323e-03 1.210e-03 1.067e-03 5.683e-04 5.011e-04 7.785e-04 5.213e-04 3.316e-04 2.329e-03 1.557e-03 3.169e-03 3.197e-03 1.819e-03
1.650e+01 2.948e-02 8.416e-04 1.232e-02 6.048e-03 5.005e-04 4.189e-04 1.961e-02 2.084e-02 3.170e-04 6.591e-03 3.053e-03 1.775e-03 5.807e-03 1.573e-03 2.834e-03 3.083e-04 4.149e-04 3.067e-04 2.021e-04 1.571e-04 1.999e-04 1.131e-03 1.126e-03 1.852e-04 3.354e-04 9.648e-04 1.332e-03 1.564e-03 5.166e-04 1.172e-03 1.959e-04 6.582e-03 5.592e-03 4.204e-04 2.592e-03 1.372e-03 2.082e-03 2.277e-03 1.219e-03 1.069e-03 5.614e-04 4.968e-04 7.815e-04 5.150e-04 3.334e-04 2.349e-03 1.545e-03 3.159e-03 3.204e-03 1.805e-03
1.660e+01 3.003e-02 8.319e-04 1.288e-02 6.110e-03 4.622e-04 4.406e-04 1.963e-02 2.086e-02 3.133e-04 6.588e-03 3.089e-03 1.768e-03 5.830e-03 1.579e-03 2.824e-03 2.958e-04 4.287e-04 3.066e-04 2.013e-04 1.552e-04 2.049e-04 1.127e-03 1.123e-03 1.869e-04 3.358e-04 9.333e-04 1.312e-03 1.546e-03 5.205e-04 1.173e-03 1.868e-04 6.585e-03 5.602e-03 4.196e-04 2.582e-03 1.397e-03 2.094e-03 2.229e-03 1.229e-03 1.070e-03 5.576e-04 4.863e-04 7.778e-04 5.089e-04 3.345e-04 2.378e-03 1.538e-03 3.156e-03 3.210e-03 1.790e-03
1.670e+01 3.055e-02 8.282e-04 1.346e-02 6.169e-03 4.427e-04 4.690e-04 1.966e-02 2.089e-02 3.082e-04 6.588e-03 3.127e-03 1.759e-03 5.852e-03 1.585e-03 2.814e-03 2.753e-04 4.448e-04 3.145e-04 1.981e-04 1.528e-04 2.182e-04 1.112e-03 1.109e-03 1.870e-04 3.347e-04 8.932e-04 1.289e-03 1.523e-03 5.227e-04 1.175e-03 1.710e-04 6.591e-03 5.615e-03 4.203e-04 2.573e-03 1.430e-03 2.102e-03 2.177e-03 1.238e-03 1.072e-03 5.560e-04 4.687e-04 7.663e-04 5.044e-04 3.342e-04 2.414e-03 1.538e-03 3.160e-03 3.215e-03 1.777e-03
1.680e+01 3.106e-02 8.284e-04 1.405e-02 6.176e-03 4.433e-04 5.081e-04 1.969e-02 2.092e-02 3.050e-04 6.590e-03 3.173e-03 1.747e-03 5.873e-03 1.588e-03 2.807e-03 2.505e-04 4.649e-04 3.324e-04 1.936e-04 1.478e-04 2.427e-04 1.086e-03 1.083e-03 1.951e-04 3.309e-04 8.397e-04 1.259e-03 1.494e-03 5.195e-04 1.177e-03 1.551e-04 6.600e-03 5.632e-03 4.226e-04 2.565e-03 1.474e-03 2.106e-03 2.120e-03 1.244e-03 1.072e-03 5.636e-04 4.443e-04 7.463e-04 5.003e-04 3.313e-04 2.460e-03 1.546e-03 3.173e-03 3.220e-03 1.765e-03
1.690e+01 3.154e-02 8.334e-04 1.467e-02 6.273e-03 4.652e-04 5.523e-04 1.973e-02 2.095e-02 3.021e-04 6.592e-03 3.224e-03 1.735e-03 5.894e-03 1.599e-03 2.800e-03 2.251e-04 4.914e-04 3.615e-04 1.923e-04 1.432e-04 2.746e-04 1.048e-03 1.045e-03 1.940e-04 3.271e-04 7.786e-04 1.226e-03 1.461e-03 5.205e-04 1.179e-03 1.506e-04 6.610e-03 5.650e-03 4.211e-04 2.558e-03 1.526e-03 2.104e-03 2.059e-03 1.253e-03 1.072e-03 5.768e-04 4.148e-04 7.190e-04 4.938e-04 3.284e-04 2.514e-03 1.560e-03 3.191e-03 3.223e-03 1.753e-03
1.700e+01 3.200e-02 8.460e-04 1.530e-02 6.198e-03 5.037e-04 6.026e-04 1.976e-02 2.099e-02 2.998e-04 6.598e-03 3.275e-03 1.724e-03 5.915e-03 1.602e-03 2.795e-03 2.052e-04 5.215e-04 4.016e-04 1.887e-04 1.365e-04 3.131e-04 1.003e-03 1.001e-03 1.996e-04 3.211e-04 7.118e-04 1.191e-03 1.426e-03 5.155e-04 1.180e-03 1.607e-04 6.623e-03 5.670e-03 4.227e-04 2.552e-03 1.580e-03 2.102e-03 1.999e-03 1.259e-03 1.071e-03 5.956e-04 3.824e-04 6.884e-04 4.907e-04 3.230e-04 2.571e-03 1.578e-03 3.215e-03 3.226e-03 1.743e-03
1.710e+01 3.254e-02 9.173e-04 1.589e-02 6.436e-03 5.612e-04 5.816e-04 1.976e-02 2.099e-02 3.020e-04 6.593e-03 3.276e-03 1.730e-03 5.914e-03 1.615e-03 2.778e-03 2.207e-04 5.133e-04 4.149e-04 1.930e-04 1.371e-04 2.824e-04 1.008e-03 1.006e-03 1.909e-04 3.271e-04 7.112e-04 1.200e-03 1.439e-03 5.270e-04 1.186e-03 1.566e-04 6.619e-03 5.675e-03 4.225e-04 2.539e-03 1.555e-03 2.120e-03 1.975e-03 1.272e-03 1.074e-03 5.478e-04 3.771e-04 7.036e-04 4.830e-04 3.266e-04 2.563e-03 1.563e-03 3.206e-03 3.226e-03 1.719e-03
1.720e+01 3.306e-02 9.932e-04 1.649e-02 6.668e-03 6.280e-04 5.560e-04 1.976e-02 2.099e-02 3.051e-04 6.589e-03 3.272e-03 1.737e-03 5.913e-03 1.628e-03 2.762e-03 2.402e-04 5.032e-04 4.298e-04 1.990e-04 1.371e-04 2.518e-04 1.008e-03 1.006e-03 1.798e-04 3.323e-04 7.085e-04 1.210e-03 1.453e-03 5.390e-04 1.192e-03 1.546e-04 6.615e-03 5.681e-03 4.205e-04 2.527e-03 1.527e-03 2.137e-03 1.952e-03 1.285e-03 1.076e-03 5.072e-04 3.705e-04 7.174e-04 4.745e-04 3.289e-04 2.552e-03 1.553e-03 3.202e-03 3.224e-03 1.695e-03
1.730e+01 3.358e-02 1.073e-03 1.710e-02 6.878e-03 7.008e-04 5.276e-04 1.976e-02 2.099e-02 3.067e-04 6.585e-03 3.266e-03 1.746e-03 5.914e-03 1.640e-03 2.746e-03 2.603e-04 4.926e-04 4.451e-04 2.013e-04 1.364e-04 2.229e-04 1.004e-03 1.003e-03 1.739e-04 3.375e-04 7.047e-04 1.220e-03 1.468e-03 5.481e-04 1.200e-03 1.613e-04 6.612e-03 5.687e-03 4.232e-04 2.514e-03 1.500e-03 2.152e-03 1.929e-03 1.299e-03 1.078e-03 4.754e-04 3.641e-04 7.301e-04 4.693e-04 3.313e-04 2.538e-03 1.545e-03 3.199e-03 3.223e-03 1.671e-03
1.740e+01 3.408e-02 1.154e-03 1.772e-02 7.146e-03 7.786e-04 4.921e-04 1.976e-02 2.098e-02 3.091e-04 6.583e-03 3.261e-03 1.752e-03 5.920e-03 1.654e-03 2.730e-03 2.839e-04 4.819e-04 4.619e-04 2.065e-04 1.371e-04 1.974e-04 9.946e-04 9.933e-04 1.590e-04 3.431e-04 6.991e-04 1.230e-03 1.482e-03 5.599e-04 1.208e-03 1.681e-04 6.611e-03 5.694e-03 4.235e-04 2.502e-03 1.473e-03 2.165e-03 1.904e-03 1.312e-03 1.081e-03 4.490e-04 3.555e-04 7.394e-04 4.599e-04 3.336e-04 2.523e-03 1.541e-03 3.200e-03 3.220e-03 1.647e-03
1.750e+01 3.457e-02 1.236e-03 1.836e-02 7.326e-03 8.596e-04 4.573e-04 1.975e-02 2.098e-02 3.133e-04 6.581e-03 3.256e-03 1.760e-03 5.929e-03 1.668e-03 2.715e-03 2.996e-04 4.706e-04 4.791e-04 2.119e-04 1.357e-04 1.828e-04 9.809e-04 9.798e-04 1.465e-04 3.474e-04 6.873e-04 1.240e-03 1.496e-03 5.712e-04 1.216e-03 1.779e-04 6.611e-03 5.702e-03 4.214e-04 2.490e-03 1.453e-03 2.177e-03 1.879e-03 1.325e-03 1.082e-03 4.307e-04 3.461e-04 7.473e-04 4.519e-04 3.345e-04 2.511e-03 1.539e-03 3.204e-03 3.216e-03 1.624e-03
1.760e+01 3.504e-02 1.315e-03 1.901e-02 7.518e-03 9.423e-04 4.217e-04 1.975e-02 2.097e-02 3.176e-04 6.581e-03 3.249e-03 1.765e-03 5.945e-03 1.682e-03 2.700e-03 3.137e-04 4.604e-04 4.962e-04 2.152e-04 1.343e-04 1.754e-04 9.621e-04 9.613e-04 1.379e-04 3.516e-04 6.725e-04 1.248e-03 1.509e-03 5.777e-04 1.225e-03 1.872e-04 6.612e-03 5.711e-03 4.223e-04 2.480e-03 1.436e-03 2.187e-03 1.853e-03 1.335e-03 1.083e-03 4.183e-04 3.344e-04 7.511e-04 4.458e-04 3.346e-04 2.496e-03 1.540e-03 3.210e-03 3.212e-03 1.600e-03
1.770e+01 3.550e-02 1.394e-03 1.967e-02 7.798e-03 1.026e-03 3.842e-04 1.974e-02 2.096e-02 3.213e-04 6.582e-03 3.238e-03 1.770e-03 5.967e-03 1.697e-03 2.687e-03 3.273e-04 4.514e-04 5.129e-04 2.159e-04 1.317e-04 1.770e-04 9.390e-04 9.384e-04 1.263e-04 3.544e-04 6.552e-04 1.256e-03 1.521e-03 5.863e-04 1.233e-03 1.973e-04 6.614e-03 5.721e-03 4.232e-04 2.469e-03 1.421e-03 2.194e-03 1.826e-03 1.348e-03 1.083e-03 4.036e-04 3.209e-04 7.530e-04 4.398e-04 3.335e-04 2.481e-03 1.544e-03 3.218e-03 3.207e-03 1.578e-03
1.780e+01 3.595e-02 1.470e-03 2.034e-02 7.826e-03 1.112e-03 3.437e-04 1.973e-02 2.095e-02 3.238e-04 6.583e-03 3.232e-03 1.773e-03 5.996e-03 1.710e-03 2.673e-03 3.364e-04 4.437e-04 5.280e-04 2.208e-04 1.309e-04 1.888e-04 9.123e-04 9.119e-04 1.175e-04 3.584e-04 6.343e-04 1.263e-03 1.532e-03 5.939e-04 1.243e-03 2.037e-04 6.616e-03 5.731e-03 4.250e-04 2.460e-03 1.413e-03 2.198e-03 1.796e-03 1.360e-03 1.084e-03 3.902e-04 3.064e-04 7.514e-04 4.338e-04 3.330e-04 2.473e-03 1.550e-03 3.229e-03 3.203e-03 1.556e-03
1.790e+01 3.638e-02 1.542e-03 2.102e-02 7.955e-03 1.197e-03 3.083e-04 1.973e-02 2.095e-02 3.254e-04 6.586e-03 3.225e-03 1.774e-03 6.032e-03 1.725e-03 2.661e-03 3.385e-04 4.376e-04 5.419e-04 2.231e-04 1.287e-04 2.037e-04 8.820e-04 8.818e-04 1.063e-04 3.608e-04 6.070e-04 1.268e-03 1.541e-03 6.015e-04 1.253e-03 2.060e-04 6.620e-03 5.741e-03 4.258e-04 2.451e-03 1.411e-03 2.200e-03 1.764e-03 1.372e-03 1.083e-03 3.819e-04 2.885e-04 7.459e-04 4.295e-04 3.309e-04 2.468e-03 1.557e-03 3.241e-03 3.198e-03 1.536e-03
1.800e+01 3.680e-02 1.611e-03 2.172e-02 8.073e-03 1.282e-03 2.766e-04 1.972e-02 2.094e-02 3.290e-04 6.590e-03 3.212e-03 1.775e-03 6.076e-03 1.739e-03 2.650e-03 3.380e-04 4.329e-04 5.533e-04 2.221e-04 1.271e-04 2.206e-04 8.490e-04 8.489e-04 9.792e-05 3.633e-04 5.772e-04 1.273e-03 1.549e-03 6.048e-04 1.263e-03 2.082e-04 6.623e-03 5.752e-03 4.273e-04 2.443e-03 1.412e-03 2.199e-03 1.731e-03 1.381e-03 1.082e-03 3.769e-04 2.696e-04 7.378e-04 4.238e-04 3.288e-04 2.464e-03 1.566e-03 3.254e-03 3.192e-03 1.516e-03
1.810e+01 3.720e-02 1.676e-03 2.243e-02 8.149e-03 1.368e-03 2.533e-04 1.973e-02 2.095e-02 3.334e-04 6.597e-03 3.204e-03 1.774e-03 6.130e-03 1.754e-03 2.642e-03 3.323e-04 4.313e-04 5.648e-04 2.241e-04 1.240e-04 2.367e-04 8.132e-04 8.129e-04 9.034e-05 3.636e-04 5.439e-04 1.274e-03 1.554e-03 6.095e-04 1.272e-03 2.050e-04 6.630e-03 5.766e-03 4.285e-04 2.437e-03 1.418e-03 2.196e-03 1.694e-03 1.392e-03 1.081e-03 3.812e-04 2.474e-04 7.247e-04 4.183e-04 3.245e-04 2.468e-03 1.578e-03 3.271e-03 3.186e-03 1.499e-03
1.820e+01 3.759e-02 1.737e-03 2.316e-02 8.174e-03 1.453e-03 2.433e-04 1.973e-02 2.095e-02 3.340e-04 6.604e-03 3.193e-03 1.774e-03 6.190e-03 1.766e-03 2.633e-03 3.206e-04 4.317e-04 5.718e-04 2.172e-04 1.224e-04 2.462e-04 7.758e-04 7.753e-04 8.548e-05 3.645e-04 5.063e-04 1.274e-03 1.556e-03 6.086e-04 1.282e-03 1.972e-04 6.636e-03 5.778e-03 4.333e-04 2.431e-03 1.431e-03 2.188e-03 1.656e-03 1.402e-03 1.078e-03 3.985e-04 2.234e-04 7.079e-04 4.171e-04 3.204e-04 2.475e-03 1.590e-03 3.288e-03 3.181e-03 1.483e-03
1.830e+01 3.796e-02 1.794e-03 2.390e-02 8.160e-03 1.537e-03 2.454e-04 1.974e-02 2.096e-02 3.352e-04 6.612e-03 3.184e-03 1.775e-03 6.258e-03 1.777e-03 2.626e-03 3.043e-04 4.342e-04 5.763e-04 2.138e-04 1.223e-04 2.500e-04 7.385e-04 7.374e-04 8.211e-05 3.653e-04 4.696e-04 1.272e-03 1.557e-03 6.082e-04 1.292e-03 1.850e-04 6.643e-03 5.791e-03 4.378e-04 2.425e-03 1.444e-03 2.177e-03 1.615e-03 1.410e-03 1.076e-03 4.311e-04 1.983e-04 6.879e-04 4.149e-04 3.165e-04 2.487e-03 1.603e-03 3.306e-03 3.175e-03 1.468e-03
1.840e+01 3.832e-02 1.849e-03 2.465e-02 8.120e-03 1.623e-03 2.627e-04 1.975e-02 2.097e-02 3.376e-04 6.624e-03 3.177e-03 1.778e-03 6.335e-03 1.788e-03 2.623e-03 2.829e-04 4.391e-04 5.806e-04 2.087e-04 1.222e-04 2.474e-04 7.021e-04 6.999e-04 8.181e-05 3.638e-04 4.293e-04 1.268e-03 1.555e-03 6.051e-04 1.302e-03 1.696e-04 6.652e-03 5.806e-03 4.437e-04 2.423e-03 1.463e-03 2.165e-03 1.571e-03 1.418e-03 1.072e-03 4.816e-04 1.747e-04 6.646e-04 4.153e-04 3.106e-04 2.508e-03 1.618e-03 3.327e-03 3.170e-03 1.457e-03
1.850e+01 3.866e-02 1.900e-03 2.541e-02 7.913e-03 1.708e-03 2.920e-04 1.977e-02 2.099e-02 3.402e-04 6.637e-03 3.171e-03 1.785e-03 6.419e-03 1.797e-03 2.622e-03 2.606e-04 4.474e-04 5.826e-04 1.984e-04 1.235e-04 2.331e-04 6.667e-04 6.631e-04 8.384e-05 3.614e-04 3.934e-04 1.261e-03 1.549e-03 5.990e-04 1.311e-03 1.613e-04 6.662e-03 5.822e-03 4.553e-04 2.422e-03 1.484e-03 2.150e-03 1.525e-03 1.423e-03 1.067e-03 5.473e-04 1.533e-04 6.367e-04 4.203e-04 3.038e-04 2.533e-03 1.634e-03 3.349e-03 3.165e-03 1.448e-03
1.860e+01 3.904e-02 1.970e-03 2.615e-02 8.041e-03 1.794e-03 3.451e-04 1.978e-02 2.100e-02 3.463e-04 6.644e-03 3.127e-03 1.799e-03 6.492e-03 1.813e-03 2.612e-03 2.671e-04 4.270e-04 5.641e-04 2.008e-04 1.310e-04 2.436e-04 6.622e-04 6.578e-04 7.994e-05 3.677e-04 3.909e-04 1.285e-03 1.576e-03 6.073e-04 1.325e-03 1.645e-04 6.663e-03 5.829e-03 4.583e-04 2.416e-03 1.454e-03 2.149e-03 1.499e-03 1.435e-03 1.066e-03 5.698e-04 1.534e-04 6.401e-04 4.171e-04 3.042e-04 2.524e-03 1.634e-03 3.351e-03 3.157e-03 1.430e-03
1.870e+01 3.942e-02 2.041e-03 2.689e-02 8.108e-03 1.881e-03 4.275e-04 1.979e-02 2.101e-02 3.525e-04 6.651e-03 3.074e-03 1.816e-03 6.567e-03 1.828e-03 2.602e-03 2.757e-04 4.045e-04 5.416e-04 2.013e-04 1.398e-04 2.545e-04 6.647e-04 6.597e-04 8.154e-05 3.751e-04 3.950e-04 1.315e-03 1.609e-03 6.131e-04 1.340e-03 1.731e-04 6.663e-03 5.836e-03 4.681e-04 2.410e-03 1.415e-03 2.149e-03 1.474e-03 1.446e-03 1.065e-03 5.894e-04 1.571e-04 6.490e-04 4.178e-04 3.054e-04 2.514e-03 1.631e-03 3.350e-03 3.149e-03 1.412e-03
1.880e+01 3.978e-02 2.112e-03 2.764e-02 8.165e-03 1.969e-03 5.253e-04 1.981e-02 2.102e-02 3.568e-04 6.660e-03 3.018e-03 1.838e-03 6.647e-03 1.844e-03 2.595e-03 2.764e-04 3.855e-04 5.198e-04 2.028e-04 1.492e-04 2.601e-04 6.709e-04 6.654e-04 8.491e-05 3.815e-04 3.940e-04 1.347e-03 1.644e-03 6.177e-04 1.355e-03 1.847e-04 6.664e-03 5.845e-03 4.752e-04 2.407e-03 1.377e-03 2.151e-03 1.448e-03 1.458e-03 1.064e-03 6.141e-04 1.639e-04 6.593e-04 4.186e-04 3.059e-04 2.512e-03 1.629e-03 3.350e-03 3.141e-03 1.397e-03
1.890e+01 4.015e-02 2.179e-03 2.840e-02 8.266e-03 2.054e-03 6.368e-04 1.983e-02 2.104e-02 3.655e-04 6.668e-03 2.958e-03 1.863e-03 6.728e-03 1.862e-03 2.586e-03 2.874e-04 3.729e-04 4.967e-04 2.065e-04 1.617e-04 2.587e-04 6.793e-04 6.737e-04 9.019e-05 3.904e-04 4.035e-04 1.382e-03 1.681e-03 6.269e-04 1.372e-03 1.952e-04 6.664e-03 5.851e-03 4.812e-04 2.402e-03 1.327e-03 2.151e-03 1.423e-03 1.470e-03 1.063e-03 6.322e-04 1.731e-04 6.731e-04 4.174e-04 3.088e-04 2.517e-03 1.625e-03 3.345e-03 3.132e-03 1.381e-03
1.900e+01 4.050e-02 2.246e-03 2.917e-02 8.217e-03 2.140e-03 7.564e-04 1.985e-02 2.107e-02 3.751e-04 6.679e-03 2.895e-03 1.894e-03 6.815e-03 1.877e-03 2.581e-03 2.918e-04 3.678e-04 4.780e-04 2.070e-04 1.736e-04 2.502e-04 6.909e-04 6.854e-04 1.014e-04 3.985e-04 4.068e-04 1.417e-03 1.718e-03 6.311e-04 1.388e-03 2.085e-04 6.667e-03 5.859e-03 4.934e-04 2.399e-03 1.283e-03 2.152e-03 1.397e-03 1.480e-03 1.061e-03 6.516e-04 1.868e-04 6.892e-04 4.207e-04 3.109e-04 2.534e-03 1.621e-03 3.342e-03 3.124e-03 1.368e-03
1.910e+01 4.084e-02 2.311e-03 2.994e-02 8.113e-03 2.225e-03 8.844e-04 1.989e-02 2.110e-02 3.819e-04 6.689e-03 2.826e-03 1.931e-03 6.904e-03 1.890e-03 2.574e-03 2.979e-04 3.717e-04 4.618e-04 2.077e-04 1.878e-04 2.367e-04 7.049e-04 7.000e-04 1.134e-04 4.080e-04 4.168e-04 1.453e-03 1.757e-03 6.371e-04 1.404e-03 2.260e-04 6.669e-03 5.867e-03 5.049e-04 2.397e-03 1.234e-03 2.152e-03 1.371e-03 1.491e-03 1.060e-03 6.633e-04 2.051e-04 7.100e-04 4.246e-04 3.149e-04 2.562e-03 1.615e-03 3.335e-03 3.116e-03 1.355e-03
1.920e+01 4.117e-02 2.376e-03 3.072e-02 8.153e-03 2.311e-03 1.012e-03 1.993e-02 2.114e-02 3.906e-04 6.702e-03 2.760e-03 1.974e-03 6.999e-03 1.905e-03 2.571e-03 3.072e-04 3.823e-04 4.535e-04 2.083e-04 2.024e-04 2.203e-04 7.229e-04 7.192e-04 1.218e-04 4.165e-04 4.266e-04 1.491e-03 1.798e-03 6.426e-04 1.421e-03 2.392e-04 6.673e-03 5.877e-03 5.173e-04 2.396e-03 1.189e-03 2.154e-03 1.344e-03 1.502e-03 1.058e-03 6.707e-04 2.294e-04 7.358e-04 4.294e-04 3.189e-04 2.612e-03 1.611e-03 3.329e-03 3.107e-03 1.345e-03
1.930e+01 4.150e-02 2.439e-03 3.151e-02 8.059e-03 2.397e-03 1.152e-03 1.998e-02 2.119e-02 4.016e-04 6.715e-03 2.685e-03 2.026e-03 7.098e-03 1.919e-03 2.568e-03 3.119e-04 4.003e-04 4.511e-04 2.084e-04 2.201e-04 2.109e-04 7.455e-04 7.436e-04 1.357e-04 4.267e-04 4.419e-04 1.529e-03 1.838e-03 6.437e-04 1.438e-03 2.556e-04 6.679e-03 5.887e-03 5.359e-04 2.396e-03 1.148e-03 2.157e-03 1.320e-03 1.511e-03 1.056e-03 6.659e-04 2.614e-04 7.683e-04 4.374e-04 3.245e-04 2.675e-03 1.605e-03 3.321e-03 3.100e-03 1.336e-03
1.940e+01 4.181e-02 2.502e-03 3.231e-02 8.049e-03 2.482e-03 1.292e-03 2.004e-02 2.125e-02 4.095e-04 6.730e-03 2.608e-03 2.086e-03 7.203e-03 1.934e-03 2.568e-03 3.199e-04 4.213e-04 4.589e-04 2.124e-04 2.370e-04 2.143e-04 7.728e-04 7.732e-04 1.464e-04 4.361e-04 4.679e-04 1.568e-03 1.880e-03 6.493e-04 1.455e-03 2.709e-04 6.686e-03 5.899e-03 5.491e-04 2.397e-03 1.111e-03 2.162e-03 1.296e-03 1.523e-03 1.054e-03 6.505e-04 3.006e-04 8.083e-04 4.426e-04 3.308e-04 2.759e-03 1.600e-03 3.312e-03 3.091e-03 1.330e-03
1.950e+01 4.211e-02 2.564e-03 3.312e-02 7.889e-03 2.568e-03 1.434e-03 2.011e-02 2.132e-02 4.236e-04 6.747e-03 2.532e-03 2.157e-03 7.316e-03 1.948e-03 2.568e-03 3.304e-04 4.439e-04 4.765e-04 2.152e-04 2.552e-04 2.397e-04 8.071e-04 8.104e-04 1.602e-04 4.464e-04 5.014e-04 1.607e-03 1.922e-03 6.552e-04 1.471e-03 2.916e-04 6.696e-03 5.913e-03 5.672e-04 2.400e-03 1.088e-03 2.169e-03 1.275e-03 1.534e-03 1.052e-03 6.264e-04 3.491e-04 8.579e-04 4.524e-04 3.382e-04 2.865e-03 1.594e-03 3.303e-03 3.083e-03 1.326e-03
1.960e+01 4.240e-02 2.624e-03 3.394e-02 7.804e-03 2.651e-03 1.575e-03 2.019e-02 2.140e-02 4.353e-04 6.762e-03 2.457e-03 2.237e-03 7.433e-03 1.959e-03 2.569e-03 3.387e-04 4.673e-04 5.030e-04 2.212e-04 2.758e-04 2.945e-04 8.487e-04 8.558e-04 1.775e-04 4.586e-04 5.438e-04 1.646e-03 1.966e-03 6.571e-04 1.489e-03 3.070e-04 6.706e-03 5.926e-03 5.881e-04 2.401e-03 1.089e-03 2.178e-03 1.258e-03 1.544e-03 1.050e-03 6.000e-04 4.078e-04 9.189e-04 4.623e-04 3.483e-04 2.993e-03 1.588e-03 3.291e-03 3.076e-03 1.322e-03
1.970e+01 4.268e-02 2.686e-03 3.477e-02 7.637e-03 2.736e-03 1.725e-03 2.029e-02 2.149e-02 4.517e-04 6.782e-03 2.373e-03 2.331e-03 7.561e-03 1.969e-03 2.574e-03 3.540e-04 4.873e-04 5.432e-04 2.260e-04 2.973e-04 3.723e-04 9.011e-04 9.119e-04 1.916e-04 4.695e-04 6.041e-04 1.686e-03 2.010e-03 6.596e-04 1.506e-03 3.346e-04 6.721e-03 5.944e-03 6.139e-04 2.406e-03 1.111e-03 2.192e-03 1.248e-03 1.554e-03 1.047e-03 5.659e-04 4.766e-04 9.914e-04 4.794e-04 3.588e-04 3.134e-03 1.583e-03 3.281e-03 3.070e-03 1.323e-03
1.980e+01 4.296e-02 2.748e-03 3.560e-02 7.456e-03 2.819e-03 1.873e-03 2.041e-02 2.160e-02 4.668e-04 6.802e-03 2.290e-03 2.437e-03 7.697e-03 1.982e-03 2.579e-03 3.757e-04 5.060e-04 5.978e-04 2.352e-04 3.198e-04 4.664e-04 9.636e-04 9.783e-04 2.067e-04 4.817e-04 6.826e-04 1.725e-03 2.054e-03 6.652e-04 1.522e-03 3.662e-04 6.738e-03 5.963e-03 6.344e-04 2.412e-03 1.172e-03 2.210e-03 1.245e-03 1.565e-03 1.045e-03 5.401e-04 5.566e-04 1.077e-03 4.891e-04 3.712e-04 3.298e-03 1.578e-03 3.270e-03 3.063e-03 1.325e-03
1.990e+01 4.322e-02 2.810e-03 3.645e-02 7.265e-03 2.903e-03 2.022e-03 2.054e-02 2.173e-02 4.834e-04 6.824e-03 2.207e-03 2.556e-03 7.842e-03 1.993e-03 2.587e-03 3.978e-04 5.263e-04 6.709e-04 2.430e-04 3.449e-04 5.823e-04 1.039e-03 1.057e-03 2.229e-04 4.948e-04 7.747e-04 1.764e-03 2.099e-03 6.669e-04 1.539e-03 4.078e-04 6.757e-03 5.984e-03 6.621e-04 2.418e-03 1.285e-03 2.234e-03 1.254e-03 1.577e-03 1.043e-03 5.501e-04 6.494e-04 1.178e-03 5.056e-04 3.860e-04 3.478e-03 1.575e-03 3.258e-03 3.056e-03 1.329e-03
2.000e+01 4.347e-02 2.874e-03 3.730e-02 7.035e-03 2.987e-03 2.173e-03 2.070e-02 2.189e-02 5.045e-04 6.848e-03 2.123e-03 2.691e-03 8.000e-03 2.001e-03 2.597e-03 4.267e-04 5.557e-04 7.722e-04 2.545e-04 3.694e-04 7.116e-04 1.126e-03 1.148e-03 2.416e-04 5.068e-04 8.875e-04 1.802e-03 2.144e-03 6.718e-04 1.555e-03 4.650e-04 6.783e-03 6.010e-03 6.928e-04 2.427e-03 1.461e-03 2.266e-03 1.275e-03 1.587e-03 1.041e-03 6.100e-04 7.526e-04 1.293e-03 5.253e-04 4.010e-04 3.673e-03 1.573e-03 3.248e-03 3.051e-03 1.337e-03


==> graphics/data/prediction_at_point.txt <==
ts temp_target pk11_target temp_pred_n_dim_latent_1 temp_pred_n_dim_latent_2 temp_pred_n_dim_latent_3 temp_pred_n_dim_latent_4 temp_pred_n_dim_latent_5 temp_pred_n_dim_latent_6 temp_pred_n_dim_latent_7 temp_pred_n_dim_latent_8 temp_pred_n_dim_latent_9 temp_pred_n_dim_latent_10 pk11_pred_n_dim_latent_1 pk11_pred_n_dim_latent_2 pk11_pred_n_dim_latent_3 pk11_pred_n_dim_latent_4 pk11_pred_n_dim_latent_5 pk11_pred_n_dim_latent_6 pk11_pred_n_dim_latent_7 pk11_pred_n_dim_latent_8 pk11_pred_n_dim_latent_9 pk11_pred_n_dim_latent_10
0.000e+00 2.931e+02 6.089e+01 2.929e+02 2.934e+02 2.938e+02 2.929e+02 2.931e+02 2.933e+02 2.930e+02 2.936e+02 2.930e+02 2.922e+02 -5.888e+06 8.614e+05 8.340e+05 4.789e+05 4.324e+05 9.494e+04 1.221e+06 -7.506e+05 -4.988e+04 1.002e+06
1.000e-01 2.931e+02 2.268e+05 2.935e+02 2.932e+02 2.938e+02 2.929e+02 2.932e+02 2.934e+02 2.930e+02 2.938e+02 2.930e+02 2.924e+02 5.496e+06 -3.564e+05 1.056e+06 5.201e+05 8.561e+05 8.380e+04 1.537e+06 -5.272e+05 1.283e+05 1.017e+06
2.000e-01 2.931e+02 5.572e+05 2.942e+02 2.934e+02 2.936e+02 2.929e+02 2.931e+02 2.933e+02 2.929e+02 2.937e+02 2.930e+02 2.927e+02 3.707e+06 1.623e+06 1.368e+06 8.336e+05 9.722e+05 6.130e+05 1.177e+06 -4.358e+05 4.974e+05 1.810e+06
3.000e-01 2.931e+02 8.718e+05 2.945e+02 2.933e+02 2.938e+02 2.929e+02 2.932e+02 2.935e+02 2.930e+02 2.937e+02 2.930e+02 2.927e+02 -1.568e+06 -2.878e+05 1.746e+06 9.851e+05 1.588e+06 7.459e+05 1.569e+06 -3.591e+05 7.983e+05 1.248e+06
4.000e-01 2.931e+02 1.003e+06 2.927e+02 2.933e+02 2.939e+02 2.929e+02 2.930e+02 2.934e+02 2.929e+02 2.936e+02 2.930e+02 2.927e+02 -2.341e+06 1.194e+06 2.159e+06 1.110e+06 1.668e+06 1.045e+06 1.144e+06 -1.843e+05 9.798e+05 1.406e+06
5.000e-01 2.931e+02 7.467e+05 2.939e+02 2.934e+02 2.937e+02 2.929e+02 2.933e+02 2.934e+02 2.928e+02 2.939e+02 2.929e+02 2.926e+02 3.767e+06 2.199e+05 2.437e+06 9.417e+05 1.822e+06 3.416e+05 2.994e+05 -1.539e+05 6.129e+05 1.321e+06
6.000e-01 2.931e+02 -1.503e+05 2.914e+02 2.933e+02 2.936e+02 2.929e+02 2.930e+02 2.933e+02 2.930e+02 2.939e+02 2.930e+02 2.929e+02 3.790e+06 -6.050e+05 1.377e+06 -2.285e+05 1.302e+06 1.071e+05 -1.257e+06 -1.375e+06 -1.396e+05 5.746e+05
7.000e-01 2.931e+02 -2.043e+06 2.919e+02 2.932e+02 2.932e+02 2.929e+02 2.932e+02 2.933e+02 2.928e+02 2.941e+02 2.930e+02 2.926e+02 -4.750e+06 -2.596e+06 -8.976e+05 -2.317e+06 -2.233e+05 -2.055e+06 -2.874e+06 -3.662e+06 -2.454e+06 -1.147e+06
8.000e-01 2.931e+02 -5.496e+06 2.929e+02 2.933e+02 2.931e+02 2.928e+02 2.931e+02 2.932e+02 2.932e+02 2.940e+02 2.930e+02 2.927e+02 -8.182e+06 -5.687e+06 -4.924e+06 -5.443e+06 -4.010e+06 -4.411e+06 -5.280e+06 -6.814e+06 -5.731e+06 -4.059e+06
9.000e-01 2.931e+02 -1.145e+07 2.926e+02 2.932e+02 2.932e+02 2.929e+02 2.931e+02 2.933e+02 2.930e+02 2.937e+02 2.929e+02 2.927e+02 -1.005e+07 -1.343e+07 -1.111e+07 -1.104e+07 -9.729e+06 -9.945e+06 -1.288e+07 -1.238e+07 -1.136e+07 -9.233e+06
1.000e+00 2.931e+02 -2.153e+07 2.955e+02 2.934e+02 2.931e+02 2.929e+02 2.931e+02 2.934e+02 2.931e+02 2.938e+02 2.931e+02 2.927e+02 -1.662e+07 -2.229e+07 -2.091e+07 -2.146e+07 -1.951e+07 -2.018e+07 -2.256e+07 -2.123e+07 -2.196e+07 -2.041e+07
1.100e+00 2.931e+02 -3.877e+07 2.903e+02 2.933e+02 2.925e+02 2.928e+02 2.932e+02 2.935e+02 2.931e+02 2.941e+02 2.930e+02 2.930e+02 -3.478e+07 -4.196e+07 -3.754e+07 -3.851e+07 -3.740e+07 -3.757e+07 -3.971e+07 -3.562e+07 -3.923e+07 -3.783e+07
1.200e+00 2.931e+02 -6.950e+07 2.988e+02 2.933e+02 2.927e+02 2.931e+02 2.931e+02 2.936e+02 2.933e+02 2.938e+02 2.930e+02 2.926e+02 -7.609e+07 -7.352e+07 -6.773e+07 -6.935e+07 -6.780e+07 -6.778e+07 -7.114e+07 -6.490e+07 -6.980e+07 -6.920e+07
1.300e+00 2.932e+02 -1.286e+08 2.942e+02 2.933e+02 2.932e+02 2.930e+02 2.932e+02 2.935e+02 2.932e+02 2.935e+02 2.933e+02 2.934e+02 -1.354e+08 -1.366e+08 -1.261e+08 -1.280e+08 -1.265e+08 -1.261e+08 -1.307e+08 -1.236e+08 -1.293e+08 -1.300e+08
1.400e+00 2.955e+02 -2.302e+08 2.885e+02 2.957e+02 2.960e+02 2.954e+02 2.955e+02 2.959e+02 2.957e+02 2.961e+02 2.953e+02 2.949e+02 -2.069e+08 -2.404e+08 -2.266e+08 -2.298e+08 -2.271e+08 -2.262e+08 -2.333e+08 -2.229e+08 -2.310e+08 -2.318e+08
1.500e+00 3.324e+02 -3.460e+08 3.407e+02 3.337e+02 3.351e+02 3.320e+02 3.324e+02 3.330e+02 3.314e+02 3.340e+02 3.312e+02 3.281e+02 -3.350e+08 -3.651e+08 -3.409e+08 -3.464e+08 -3.427e+08 -3.403e+08 -3.504e+08 -3.390e+08 -3.449e+08 -3.472e+08
1.600e+00 4.916e+02 -5.979e+08 5.048e+02 4.939e+02 4.976e+02 4.906e+02 4.913e+02 4.925e+02 4.890e+02 4.946e+02 4.891e+02 4.815e+02 -6.164e+08 -6.362e+08 -5.855e+08 -5.979e+08 -5.890e+08 -5.872e+08 -6.049e+08 -5.825e+08 -5.942e+08 -5.982e+08
1.700e+00 7.331e+02 -9.814e+08 7.269e+02 7.354e+02 7.365e+02 7.315e+02 7.331e+02 7.336e+02 7.301e+02 7.339e+02 7.306e+02 7.222e+02 -9.373e+08 -9.972e+08 -9.681e+08 -9.805e+08 -9.781e+08 -9.707e+08 -9.845e+08 -9.733e+08 -9.772e+08 -9.830e+08
1.800e+00 8.923e+02 -1.014e+09 8.930e+02 8.932e+02 8.904e+02 8.913e+02 8.919e+02 8.918e+02 8.908e+02 8.875e+02 8.914e+02 8.903e+02 -1.030e+09 -1.002e+09 -1.008e+09 -1.014e+09 -1.016e+09 -1.018e+09 -1.011e+09 -1.018e+09 -1.015e+09 -1.020e+09
1.900e+00 9.385e+02 -9.875e+08 9.478e+02 9.390e+02 9.350e+02 9.375e+02 9.389e+02 9.371e+02 9.378e+02 9.308e+02 9.386e+02 9.432e+02 -9.938e+08 -9.743e+08 -9.800e+08 -9.862e+08 -9.885e+08 -9.896e+08 -9.862e+08 -9.912e+08 -9.904e+08 -9.918e+08
2.000e+00 9.125e+02 -9.264e+08 9.145e+02 9.121e+02 9.084e+02 9.119e+02 9.129e+02 9.113e+02 9.126e+02 9.032e+02 9.128e+02 9.204e+02 -9.631e+08 -9.033e+08 -9.195e+08 -9.255e+08 -9.301e+08 -9.310e+08 -9.232e+08 -9.319e+08 -9.282e+08 -9.298e+08
2.100e+00 8.516e+02 -8.058e+08 8.478e+02 8.512e+02 8.468e+02 8.511e+02 8.511e+02 8.504e+02 8.516e+02 8.432e+02 8.517e+02 8.609e+02 -8.238e+08 -7.800e+08 -7.994e+08 -8.051e+08 -8.078e+08 -8.127e+08 -8.015e+08 -8.118e+08 -8.091e+08 -8.109e+08
2.200e+00 7.832e+02 -6.815e+08 7.807e+02 7.827e+02 7.785e+02 7.830e+02 7.837e+02 7.819e+02 7.833e+02 7.757e+02 7.831e+02 7.920e+02 -6.995e+08 -6.559e+08 -6.751e+08 -6.803e+08 -6.847e+08 -6.869e+08 -6.784e+08 -6.852e+08 -6.836e+08 -6.864e+08
2.300e+00 7.223e+02 -5.639e+08 7.211e+02 7.218e+02 7.184e+02 7.220e+02 7.221e+02 7.209e+02 7.223e+02 7.158e+02 7.221e+02 7.297e+02 -5.700e+08 -5.408e+08 -5.560e+08 -5.631e+08 -5.664e+08 -5.684e+08 -5.617e+08 -5.655e+08 -5.675e+08 -5.692e+08
2.400e+00 6.731e+02 -4.601e+08 6.725e+02 6.731e+02 6.695e+02 6.728e+02 6.732e+02 6.721e+02 6.731e+02 6.673e+02 6.727e+02 6.787e+02 -4.623e+08 -4.416e+08 -4.510e+08 -4.593e+08 -4.636e+08 -4.638e+08 -4.576e+08 -4.611e+08 -4.635e+08 -4.657e+08
2.500e+00 6.346e+02 -3.715e+08 6.349e+02 6.348e+02 6.318e+02 6.347e+02 6.347e+02 6.340e+02 6.342e+02 6.301e+02 6.339e+02 6.386e+02 -3.739e+08 -3.564e+08 -3.618e+08 -3.711e+08 -3.724e+08 -3.728e+08 -3.702e+08 -3.727e+08 -3.751e+08 -3.764e+08
2.600e+00 6.043e+02 -2.962e+08 6.054e+02 6.043e+02 6.015e+02 6.041e+02 6.044e+02 6.034e+02 6.040e+02 5.998e+02 6.036e+02 6.068e+02 -2.962e+08 -2.793e+08 -2.884e+08 -2.955e+08 -2.988e+08 -2.975e+08 -2.956e+08 -2.963e+08 -2.993e+08 -3.006e+08
2.700e+00 5.798e+02 -2.324e+08 5.811e+02 5.799e+02 5.776e+02 5.796e+02 5.797e+02 5.792e+02 5.793e+02 5.760e+02 5.792e+02 5.806e+02 -2.328e+08 -2.201e+08 -2.288e+08 -2.319e+08 -2.334e+08 -2.332e+08 -2.310e+08 -2.324e+08 -2.337e+08 -2.338e+08
2.800e+00 5.595e+02 -1.778e+08 5.609e+02 5.594e+02 5.583e+02 5.593e+02 5.597e+02 5.589e+02 5.590e+02 5.567e+02 5.588e+02 5.604e+02 -1.764e+08 -1.633e+08 -1.692e+08 -1.776e+08 -1.785e+08 -1.767e+08 -1.756e+08 -1.785e+08 -1.784e+08 -1.810e+08
2.900e+00 5.424e+02 -1.303e+08 5.426e+02 5.425e+02 5.409e+02 5.420e+02 5.423e+02 5.420e+02 5.418e+02 5.398e+02 5.416e+02 5.428e+02 -1.253e+08 -1.190e+08 -1.273e+08 -1.303e+08 -1.305e+08 -1.290e+08 -1.284e+08 -1.303e+08 -1.313e+08 -1.314e+08
3.000e+00 5.276e+02 -8.875e+07 5.243e+02 5.277e+02 5.269e+02 5.274e+02 5.276e+02 5.274e+02 5.271e+02 5.247e+02 5.267e+02 5.280e+02 -8.158e+07 -7.738e+07 -8.377e+07 -8.873e+07 -8.934e+07 -8.784e+07 -8.714e+07 -8.867e+07 -8.976e+07 -8.934e+07
3.100e+00 5.147e+02 -5.225e+07 5.173e+02 5.150e+02 5.142e+02 5.143e+02 5.146e+02 5.145e+02 5.141e+02 5.121e+02 5.140e+02 5.151e+02 -4.888e+07 -4.448e+07 -4.796e+07 -5.233e+07 -5.241e+07 -5.207e+07 -4.988e+07 -5.269e+07 -5.271e+07 -5.192e+07
3.200e+00 5.033e+02 -1.995e+07 5.016e+02 5.036e+02 5.032e+02 5.033e+02 5.033e+02 5.032e+02 5.027e+02 5.012e+02 5.024e+02 5.038e+02 -2.082e+07 -1.134e+07 -1.475e+07 -2.011e+07 -1.978e+07 -1.962e+07 -1.814e+07 -1.961e+07 -2.064e+07 -1.888e+07
3.300e+00 4.931e+02 8.784e+06 4.684e+02 4.935e+02 4.933e+02 4.932e+02 4.931e+02 4.929e+02 4.925e+02 4.908e+02 4.924e+02 4.935e+02 1.371e+07 1.664e+07 1.216e+07 9.318e+06 9.135e+06 9.237e+06 1.089e+07 9.200e+06 8.530e+06 8.779e+06
3.400e+00 4.840e+02 3.443e+07 4.689e+02 4.841e+02 4.846e+02 4.840e+02 4.839e+02 4.836e+02 4.833e+02 4.821e+02 4.833e+02 4.847e+02 4.362e+07 4.188e+07 3.639e+07 3.399e+07 3.410e+07 3.435e+07 3.689e+07 3.507e+07 3.398e+07 3.492e+07
3.500e+00 4.757e+02 5.742e+07 4.696e+02 4.760e+02 4.763e+02 4.757e+02 4.756e+02 4.756e+02 4.752e+02 4.735e+02 4.748e+02 4.763e+02 6.186e+07 6.493e+07 5.948e+07 5.805e+07 5.769e+07 5.809e+07 5.996e+07 5.792e+07 5.773e+07 5.784e+07
3.600e+00 4.681e+02 7.811e+07 4.689e+02 4.684e+02 4.690e+02 4.682e+02 4.682e+02 4.681e+02 4.675e+02 4.666e+02 4.676e+02 4.688e+02 7.984e+07 8.729e+07 8.099e+07 7.836e+07 7.877e+07 7.842e+07 8.043e+07 7.920e+07 7.815e+07 7.825e+07
3.700e+00 4.612e+02 9.687e+07 4.653e+02 4.610e+02 4.619e+02 4.613e+02 4.612e+02 4.611e+02 4.607e+02 4.603e+02 4.608e+02 4.619e+02 9.935e+07 1.049e+08 9.910e+07 9.705e+07 9.736e+07 9.712e+07 9.841e+07 9.764e+07 9.676e+07 9.690e+07
3.800e+00 4.548e+02 1.140e+08 4.589e+02 4.550e+02 4.555e+02 4.549e+02 4.546e+02 4.548e+02 4.544e+02 4.541e+02 4.543e+02 4.555e+02 1.186e+08 1.220e+08 1.165e+08 1.143e+08 1.145e+08 1.143e+08 1.154e+08 1.143e+08 1.139e+08 1.136e+08
3.900e+00 4.489e+02 1.296e+08 4.525e+02 4.490e+02 4.498e+02 4.491e+02 4.489e+02 4.489e+02 4.486e+02 4.484e+02 4.485e+02 4.496e+02 1.355e+08 1.377e+08 1.327e+08 1.300e+08 1.296e+08 1.298e+08 1.314e+08 1.299e+08 1.297e+08 1.296e+08
4.000e+00 4.434e+02 1.441e+08 4.461e+02 4.435e+02 4.444e+02 4.435e+02 4.435e+02 4.435e+02 4.431e+02 4.428e+02 4.431e+02 4.440e+02 1.500e+08 1.523e+08 1.473e+08 1.444e+08 1.442e+08 1.443e+08 1.459e+08 1.440e+08 1.441e+08 1.444e+08
4.100e+00 4.384e+02 1.574e+08 4.404e+02 4.385e+02 4.393e+02 4.384e+02 4.384e+02 4.384e+02 4.380e+02 4.376e+02 4.381e+02 4.389e+02 1.627e+08 1.657e+08 1.604e+08 1.579e+08 1.577e+08 1.579e+08 1.592e+08 1.574e+08 1.574e+08 1.582e+08
4.200e+00 4.336e+02 1.698e+08 4.354e+02 4.338e+02 4.345e+02 4.337e+02 4.336e+02 4.336e+02 4.332e+02 4.330e+02 4.334e+02 4.341e+02 1.740e+08 1.780e+08 1.723e+08 1.705e+08 1.700e+08 1.704e+08 1.716e+08 1.697e+08 1.696e+08 1.702e+08
4.300e+00 4.292e+02 1.813e+08 4.307e+02 4.293e+02 4.301e+02 4.293e+02 4.291e+02 4.292e+02 4.288e+02 4.287e+02 4.289e+02 4.296e+02 1.843e+08 1.899e+08 1.834e+08 1.820e+08 1.814e+08 1.819e+08 1.832e+08 1.806e+08 1.811e+08 1.814e+08
4.400e+00 4.250e+02 1.920e+08 4.265e+02 4.251e+02 4.260e+02 4.252e+02 4.250e+02 4.251e+02 4.247e+02 4.245e+02 4.248e+02 4.254e+02 1.940e+08 2.010e+08 1.943e+08 1.926e+08 1.919e+08 1.927e+08 1.943e+08 1.909e+08 1.919e+08 1.923e+08
4.500e+00 4.211e+02 2.020e+08 4.225e+02 4.212e+02 4.221e+02 4.213e+02 4.211e+02 4.211e+02 4.208e+02 4.207e+02 4.208e+02 4.215e+02 2.032e+08 2.109e+08 2.045e+08 2.025e+08 2.018e+08 2.029e+08 2.045e+08 2.008e+08 2.017e+08 2.027e+08
4.600e+00 4.174e+02 2.114e+08 4.189e+02 4.175e+02 4.183e+02 4.176e+02 4.174e+02 4.174e+02 4.172e+02 4.171e+02 4.171e+02 4.178e+02 2.120e+08 2.204e+08 2.141e+08 2.118e+08 2.113e+08 2.123e+08 2.141e+08 2.102e+08 2.109e+08 2.122e+08
4.700e+00 4.139e+02 2.203e+08 4.156e+02 4.141e+02 4.148e+02 4.141e+02 4.139e+02 4.140e+02 4.137e+02 4.136e+02 4.136e+02 4.143e+02 2.204e+08 2.300e+08 2.230e+08 2.206e+08 2.201e+08 2.210e+08 2.230e+08 2.191e+08 2.199e+08 2.209e+08
4.800e+00 4.107e+02 2.285e+08 4.125e+02 4.108e+02 4.114e+02 4.108e+02 4.106e+02 4.108e+02 4.104e+02 4.104e+02 4.104e+02 4.110e+02 2.284e+08 2.387e+08 2.312e+08 2.289e+08 2.284e+08 2.292e+08 2.315e+08 2.274e+08 2.284e+08 2.288e+08
4.900e+00 4.076e+02 2.363e+08 4.096e+02 4.077e+02 4.083e+02 4.077e+02 4.075e+02 4.077e+02 4.073e+02 4.073e+02 4.073e+02 4.078e+02 2.360e+08 2.466e+08 2.388e+08 2.367e+08 2.360e+08 2.369e+08 2.395e+08 2.351e+08 2.364e+08 2.362e+08
5.000e+00 4.046e+02 2.437e+08 4.069e+02 4.047e+02 4.054e+02 4.047e+02 4.046e+02 4.047e+02 4.044e+02 4.043e+02 4.044e+02 4.049e+02 2.431e+08 2.540e+08 2.460e+08 2.441e+08 2.433e+08 2.442e+08 2.471e+08 2.423e+08 2.436e+08 2.434e+08
5.100e+00 4.018e+02 2.506e+08 4.042e+02 4.019e+02 4.026e+02 4.019e+02 4.017e+02 4.019e+02 4.016e+02 4.015e+02 4.016e+02 4.021e+02 2.499e+08 2.609e+08 2.530e+08 2.512e+08 2.502e+08 2.512e+08 2.542e+08 2.493e+08 2.504e+08 2.504e+08
5.200e+00 3.992e+02 2.572e+08 4.017e+02 3.993e+02 3.999e+02 3.993e+02 3.991e+02 3.992e+02 3.990e+02 3.989e+02 3.990e+02 3.995e+02 2.563e+08 2.674e+08 2.598e+08 2.580e+08 2.569e+08 2.578e+08 2.605e+08 2.560e+08 2.570e+08 2.572e+08
5.300e+00 3.966e+02 2.634e+08 3.993e+02 3.967e+02 3.973e+02 3.967e+02 3.966e+02 3.967e+02 3.965e+02 3.964e+02 3.964e+02 3.970e+02 2.624e+08 2.735e+08 2.663e+08 2.643e+08 2.632e+08 2.641e+08 2.663e+08 2.623e+08 2.634e+08 2.635e+08
5.400e+00 3.942e+02 2.693e+08 3.970e+02 3.943e+02 3.949e+02 3.943e+02 3.943e+02 3.943e+02 3.941e+02 3.940e+02 3.940e+02 3.946e+02 2.682e+08 2.795e+08 2.726e+08 2.702e+08 2.692e+08 2.701e+08 2.718e+08 2.683e+08 2.695e+08 2.694e+08
5.500e+00 3.919e+02 2.749e+08 3.948e+02 3.921e+02 3.925e+02 3.920e+02 3.921e+02 3.920e+02 3.918e+02 3.917e+02 3.917e+02 3.923e+02 2.737e+08 2.852e+08 2.784e+08 2.757e+08 2.748e+08 2.758e+08 2.772e+08 2.738e+08 2.751e+08 2.750e+08
5.600e+00 3.898e+02 2.802e+08 3.926e+02 3.899e+02 3.903e+02 3.898e+02 3.899e+02 3.898e+02 3.896e+02 3.895e+02 3.895e+02 3.900e+02 2.789e+08 2.908e+08 2.837e+08 2.809e+08 2.801e+08 2.811e+08 2.826e+08 2.790e+08 2.804e+08 2.803e+08
5.700e+00 3.876e+02 2.854e+08 3.905e+02 3.878e+02 3.882e+02 3.877e+02 3.877e+02 3.877e+02 3.875e+02 3.874e+02 3.874e+02 3.879e+02 2.839e+08 2.961e+08 2.886e+08 2.857e+08 2.852e+08 2.862e+08 2.878e+08 2.840e+08 2.854e+08 2.855e+08
5.800e+00 3.856e+02 2.902e+08 3.885e+02 3.857e+02 3.862e+02 3.857e+02 3.856e+02 3.856e+02 3.855e+02 3.854e+02 3.854e+02 3.859e+02 2.887e+08 3.012e+08 2.932e+08 2.904e+08 2.900e+08 2.910e+08 2.928e+08 2.889e+08 2.902e+08 2.907e+08
5.900e+00 3.837e+02 2.949e+08 3.866e+02 3.838e+02 3.843e+02 3.838e+02 3.837e+02 3.837e+02 3.835e+02 3.835e+02 3.834e+02 3.839e+02 2.932e+08 3.060e+08 2.978e+08 2.950e+08 2.946e+08 2.956e+08 2.975e+08 2.936e+08 2.949e+08 2.957e+08
6.000e+00 3.819e+02 2.993e+08 3.848e+02 3.820e+02 3.824e+02 3.820e+02 3.818e+02 3.819e+02 3.817e+02 3.816e+02 3.816e+02 3.821e+02 2.975e+08 3.105e+08 3.021e+08 2.995e+08 2.989e+08 3.000e+08 3.020e+08 2.981e+08 2.994e+08 3.004e+08
6.100e+00 3.801e+02 3.035e+08 3.830e+02 3.802e+02 3.806e+02 3.802e+02 3.800e+02 3.801e+02 3.799e+02 3.799e+02 3.798e+02 3.803e+02 3.017e+08 3.148e+08 3.064e+08 3.038e+08 3.030e+08 3.042e+08 3.061e+08 3.024e+08 3.037e+08 3.049e+08
6.200e+00 3.784e+02 3.076e+08 3.812e+02 3.785e+02 3.789e+02 3.785e+02 3.783e+02 3.784e+02 3.782e+02 3.782e+02 3.781e+02 3.786e+02 3.057e+08 3.188e+08 3.104e+08 3.079e+08 3.070e+08 3.082e+08 3.101e+08 3.065e+08 3.079e+08 3.090e+08
6.300e+00 3.768e+02 3.114e+08 3.796e+02 3.768e+02 3.773e+02 3.769e+02 3.767e+02 3.768e+02 3.766e+02 3.765e+02 3.765e+02 3.770e+02 3.095e+08 3.226e+08 3.144e+08 3.119e+08 3.107e+08 3.121e+08 3.138e+08 3.103e+08 3.117e+08 3.128e+08
6.400e+00 3.752e+02 3.151e+08 3.780e+02 3.753e+02 3.757e+02 3.753e+02 3.752e+02 3.752e+02 3.751e+02 3.750e+02 3.750e+02 3.754e+02 3.131e+08 3.262e+08 3.181e+08 3.156e+08 3.144e+08 3.158e+08 3.174e+08 3.140e+08 3.154e+08 3.164e+08
6.500e+00 3.737e+02 3.186e+08 3.764e+02 3.738e+02 3.742e+02 3.738e+02 3.737e+02 3.737e+02 3.736e+02 3.735e+02 3.735e+02 3.739e+02 3.166e+08 3.298e+08 3.217e+08 3.191e+08 3.179e+08 3.193e+08 3.208e+08 3.175e+08 3.189e+08 3.199e+08
6.600e+00 3.723e+02 3.220e+08 3.749e+02 3.723e+02 3.728e+02 3.724e+02 3.722e+02 3.723e+02 3.721e+02 3.721e+02 3.721e+02 3.725e+02 3.200e+08 3.332e+08 3.250e+08 3.225e+08 3.213e+08 3.226e+08 3.242e+08 3.208e+08 3.222e+08 3.233e+08
6.700e+00 3.709e+02 3.252e+08 3.735e+02 3.710e+02 3.714e+02 3.710e+02 3.709e+02 3.709e+02 3.708e+02 3.707e+02 3.707e+02 3.711e+02 3.233e+08 3.365e+08 3.283e+08 3.256e+08 3.246e+08 3.258e+08 3.275e+08 3.240e+08 3.253e+08 3.266e+08
6.800e+00 3.696e+02 3.284e+08 3.720e+02 3.696e+02 3.700e+02 3.696e+02 3.696e+02 3.696e+02 3.694e+02 3.694e+02 3.693e+02 3.697e+02 3.264e+08 3.396e+08 3.313e+08 3.287e+08 3.277e+08 3.289e+08 3.307e+08 3.271e+08 3.283e+08 3.298e+08
6.900e+00 3.683e+02 3.314e+08 3.707e+02 3.684e+02 3.687e+02 3.683e+02 3.683e+02 3.683e+02 3.682e+02 3.681e+02 3.680e+02 3.684e+02 3.295e+08 3.426e+08 3.343e+08 3.316e+08 3.308e+08 3.318e+08 3.338e+08 3.300e+08 3.312e+08 3.329e+08
7.000e+00 3.670e+02 3.342e+08 3.694e+02 3.671e+02 3.675e+02 3.671e+02 3.671e+02 3.670e+02 3.669e+02 3.669e+02 3.668e+02 3.671e+02 3.324e+08 3.454e+08 3.371e+08 3.344e+08 3.338e+08 3.346e+08 3.367e+08 3.328e+08 3.340e+08 3.358e+08
7.100e+00 3.659e+02 3.370e+08 3.681e+02 3.659e+02 3.663e+02 3.659e+02 3.659e+02 3.659e+02 3.657e+02 3.657e+02 3.656e+02 3.659e+02 3.352e+08 3.479e+08 3.398e+08 3.371e+08 3.366e+08 3.373e+08 3.395e+08 3.355e+08 3.367e+08 3.387e+08
7.200e+00 3.647e+02 3.396e+08 3.668e+02 3.648e+02 3.651e+02 3.648e+02 3.647e+02 3.647e+02 3.646e+02 3.646e+02 3.645e+02 3.648e+02 3.380e+08 3.504e+08 3.424e+08 3.398e+08 3.393e+08 3.399e+08 3.422e+08 3.381e+08 3.394e+08 3.414e+08
7.300e+00 3.636e+02 3.421e+08 3.656e+02 3.637e+02 3.640e+02 3.637e+02 3.636e+02 3.636e+02 3.635e+02 3.635e+02 3.634e+02 3.637e+02 3.406e+08 3.528e+08 3.449e+08 3.423e+08 3.419e+08 3.423e+08 3.448e+08 3.406e+08 3.419e+08 3.439e+08
7.400e+00 3.625e+02 3.446e+08 3.645e+02 3.626e+02 3.629e+02 3.626e+02 3.626e+02 3.625e+02 3.624e+02 3.624e+02 3.623e+02 3.626e+02 3.431e+08 3.552e+08 3.474e+08 3.447e+08 3.444e+08 3.447e+08 3.473e+08 3.430e+08 3.444e+08 3.464e+08
7.500e+00 3.615e+02 3.469e+08 3.633e+02 3.616e+02 3.618e+02 3.616e+02 3.615e+02 3.615e+02 3.614e+02 3.614e+02 3.613e+02 3.616e+02 3.456e+08 3.576e+08 3.497e+08 3.471e+08 3.467e+08 3.470e+08 3.496e+08 3.453e+08 3.468e+08 3.487e+08
7.600e+00 3.605e+02 3.492e+08 3.622e+02 3.606e+02 3.608e+02 3.606e+02 3.605e+02 3.605e+02 3.604e+02 3.603e+02 3.603e+02 3.606e+02 3.480e+08 3.599e+08 3.520e+08 3.493e+08 3.490e+08 3.493e+08 3.519e+08 3.475e+08 3.491e+08 3.509e+08
7.700e+00 3.596e+02 3.514e+08 3.611e+02 3.596e+02 3.598e+02 3.596e+02 3.595e+02 3.596e+02 3.595e+02 3.594e+02 3.594e+02 3.596e+02 3.503e+08 3.621e+08 3.542e+08 3.515e+08 3.511e+08 3.514e+08 3.541e+08 3.496e+08 3.513e+08 3.531e+08
7.800e+00 3.586e+02 3.534e+08 3.601e+02 3.587e+02 3.589e+02 3.587e+02 3.586e+02 3.586e+02 3.585e+02 3.584e+02 3.585e+02 3.587e+02 3.525e+08 3.643e+08 3.563e+08 3.536e+08 3.532e+08 3.535e+08 3.562e+08 3.517e+08 3.534e+08 3.551e+08
7.900e+00 3.577e+02 3.555e+08 3.591e+02 3.578e+02 3.580e+02 3.578e+02 3.577e+02 3.577e+02 3.576e+02 3.576e+02 3.576e+02 3.578e+02 3.546e+08 3.665e+08 3.583e+08 3.556e+08 3.553e+08 3.555e+08 3.582e+08 3.537e+08 3.555e+08 3.571e+08
8.000e+00 3.569e+02 3.574e+08 3.581e+02 3.569e+02 3.571e+02 3.569e+02 3.568e+02 3.568e+02 3.568e+02 3.567e+02 3.567e+02 3.569e+02 3.567e+08 3.685e+08 3.603e+08 3.575e+08 3.572e+08 3.574e+08 3.601e+08 3.556e+08 3.575e+08 3.590e+08
8.100e+00 3.560e+02 3.593e+08 3.571e+02 3.560e+02 3.563e+02 3.561e+02 3.560e+02 3.560e+02 3.559e+02 3.559e+02 3.559e+02 3.560e+02 3.587e+08 3.704e+08 3.622e+08 3.594e+08 3.591e+08 3.593e+08 3.619e+08 3.575e+08 3.594e+08 3.608e+08
8.200e+00 3.552e+02 3.612e+08 3.562e+02 3.552e+02 3.554e+02 3.553e+02 3.552e+02 3.551e+02 3.551e+02 3.551e+02 3.551e+02 3.552e+02 3.606e+08 3.722e+08 3.640e+08 3.613e+08 3.609e+08 3.611e+08 3.637e+08 3.594e+08 3.612e+08 3.625e+08
8.300e+00 3.544e+02 3.629e+08 3.553e+02 3.545e+02 3.547e+02 3.545e+02 3.544e+02 3.543e+02 3.543e+02 3.543e+02 3.543e+02 3.544e+02 3.624e+08 3.740e+08 3.657e+08 3.631e+08 3.627e+08 3.629e+08 3.654e+08 3.611e+08 3.630e+08 3.642e+08
8.400e+00 3.537e+02 3.646e+08 3.544e+02 3.537e+02 3.539e+02 3.537e+02 3.536e+02 3.536e+02 3.536e+02 3.535e+02 3.535e+02 3.536e+02 3.642e+08 3.757e+08 3.674e+08 3.648e+08 3.644e+08 3.646e+08 3.671e+08 3.628e+08 3.647e+08 3.659e+08
8.500e+00 3.529e+02 3.663e+08 3.535e+02 3.530e+02 3.531e+02 3.530e+02 3.529e+02 3.529e+02 3.528e+02 3.528e+02 3.528e+02 3.529e+02 3.659e+08 3.773e+08 3.690e+08 3.665e+08 3.660e+08 3.663e+08 3.687e+08 3.645e+08 3.663e+08 3.675e+08
8.600e+00 3.522e+02 3.678e+08 3.527e+02 3.523e+02 3.524e+02 3.523e+02 3.522e+02 3.522e+02 3.521e+02 3.521e+02 3.521e+02 3.521e+02 3.675e+08 3.789e+08 3.705e+08 3.681e+08 3.676e+08 3.679e+08 3.702e+08 3.661e+08 3.679e+08 3.691e+08
8.700e+00 3.515e+02 3.694e+08 3.519e+02 3.516e+02 3.517e+02 3.516e+02 3.515e+02 3.515e+02 3.514e+02 3.514e+02 3.514e+02 3.514e+02 3.691e+08 3.804e+08 3.720e+08 3.697e+08 3.692e+08 3.695e+08 3.718e+08 3.676e+08 3.694e+08 3.706e+08
8.800e+00 3.509e+02 3.709e+08 3.511e+02 3.509e+02 3.510e+02 3.509e+02 3.509e+02 3.508e+02 3.508e+02 3.507e+02 3.507e+02 3.507e+02 3.706e+08 3.819e+08 3.734e+08 3.712e+08 3.706e+08 3.710e+08 3.733e+08 3.691e+08 3.709e+08 3.720e+08
8.900e+00 3.502e+02 3.723e+08 3.504e+02 3.503e+02 3.504e+02 3.502e+02 3.502e+02 3.502e+02 3.501e+02 3.501e+02 3.501e+02 3.500e+02 3.721e+08 3.834e+08 3.748e+08 3.727e+08 3.720e+08 3.725e+08 3.747e+08 3.705e+08 3.723e+08 3.735e+08
9.000e+00 3.496e+02 3.737e+08 3.496e+02 3.496e+02 3.498e+02 3.496e+02 3.496e+02 3.496e+02 3.495e+02 3.495e+02 3.495e+02 3.494e+02 3.735e+08 3.848e+08 3.762e+08 3.741e+08 3.734e+08 3.739e+08 3.761e+08 3.719e+08 3.737e+08 3.749e+08
9.100e+00 3.490e+02 3.750e+08 3.489e+02 3.490e+02 3.491e+02 3.490e+02 3.490e+02 3.490e+02 3.489e+02 3.489e+02 3.489e+02 3.487e+02 3.748e+08 3.862e+08 3.775e+08 3.755e+08 3.747e+08 3.753e+08 3.775e+08 3.732e+08 3.750e+08 3.762e+08
9.200e+00 3.484e+02 3.763e+08 3.482e+02 3.484e+02 3.485e+02 3.484e+02 3.484e+02 3.484e+02 3.483e+02 3.483e+02 3.483e+02 3.481e+02 3.761e+08 3.875e+08 3.789e+08 3.768e+08 3.760e+08 3.766e+08 3.789e+08 3.745e+08 3.763e+08 3.775e+08
9.300e+00 3.478e+02 3.775e+08 3.476e+02 3.479e+02 3.480e+02 3.479e+02 3.478e+02 3.478e+02 3.478e+02 3.477e+02 3.477e+02 3.476e+02 3.773e+08 3.887e+08 3.802e+08 3.780e+08 3.772e+08 3.779e+08 3.801e+08 3.757e+08 3.775e+08 3.787e+08
9.400e+00 3.473e+02 3.787e+08 3.470e+02 3.473e+02 3.474e+02 3.473e+02 3.473e+02 3.473e+02 3.472e+02 3.472e+02 3.472e+02 3.470e+02 3.785e+08 3.899e+08 3.814e+08 3.792e+08 3.784e+08 3.791e+08 3.814e+08 3.769e+08 3.787e+08 3.799e+08
9.500e+00 3.468e+02 3.799e+08 3.464e+02 3.468e+02 3.469e+02 3.468e+02 3.467e+02 3.468e+02 3.467e+02 3.466e+02 3.467e+02 3.465e+02 3.797e+08 3.911e+08 3.827e+08 3.804e+08 3.795e+08 3.803e+08 3.826e+08 3.781e+08 3.799e+08 3.811e+08
9.600e+00 3.462e+02 3.810e+08 3.458e+02 3.463e+02 3.463e+02 3.463e+02 3.462e+02 3.463e+02 3.462e+02 3.461e+02 3.461e+02 3.459e+02 3.808e+08 3.922e+08 3.838e+08 3.815e+08 3.806e+08 3.814e+08 3.837e+08 3.792e+08 3.810e+08 3.822e+08
9.700e+00 3.458e+02 3.821e+08 3.452e+02 3.458e+02 3.458e+02 3.458e+02 3.457e+02 3.458e+02 3.457e+02 3.457e+02 3.457e+02 3.454e+02 3.818e+08 3.933e+08 3.850e+08 3.825e+08 3.816e+08 3.825e+08 3.848e+08 3.803e+08 3.821e+08 3.833e+08
9.800e+00 3.453e+02 3.831e+08 3.447e+02 3.453e+02 3.453e+02 3.453e+02 3.452e+02 3.453e+02 3.452e+02 3.452e+02 3.452e+02 3.450e+02 3.828e+08 3.944e+08 3.861e+08 3.835e+08 3.826e+08 3.835e+08 3.858e+08 3.814e+08 3.832e+08 3.844e+08
9.900e+00 3.448e+02 3.841e+08 3.441e+02 3.449e+02 3.449e+02 3.449e+02 3.448e+02 3.448e+02 3.448e+02 3.447e+02 3.447e+02 3.445e+02 3.838e+08 3.954e+08 3.871e+08 3.845e+08 3.836e+08 3.846e+08 3.868e+08 3.824e+08 3.842e+08 3.854e+08
1.000e+01 3.444e+02 3.851e+08 3.436e+02 3.444e+02 3.444e+02 3.444e+02 3.443e+02 3.444e+02 3.443e+02 3.443e+02 3.443e+02 3.440e+02 3.847e+08 3.964e+08 3.881e+08 3.854e+08 3.846e+08 3.855e+08 3.878e+08 3.834e+08 3.852e+08 3.864e+08
1.010e+01 3.439e+02 3.860e+08 3.432e+02 3.440e+02 3.439e+02 3.440e+02 3.439e+02 3.439e+02 3.439e+02 3.439e+02 3.438e+02 3.436e+02 3.856e+08 3.973e+08 3.890e+08 3.863e+08 3.855e+08 3.864e+08 3.887e+08 3.844e+08 3.861e+08 3.873e+08
1.020e+01 3.435e+02 3.869e+08 3.427e+02 3.436e+02 3.435e+02 3.435e+02 3.435e+02 3.435e+02 3.434e+02 3.435e+02 3.434e+02 3.432e+02 3.864e+08 3.983e+08 3.899e+08 3.872e+08 3.865e+08 3.873e+08 3.896e+08 3.854e+08 3.871e+08 3.883e+08
1.030e+01 3.431e+02 3.878e+08 3.423e+02 3.432e+02 3.431e+02 3.431e+02 3.431e+02 3.431e+02 3.430e+02 3.431e+02 3.430e+02 3.428e+02 3.872e+08 3.992e+08 3.907e+08 3.881e+08 3.874e+08 3.882e+08 3.904e+08 3.863e+08 3.880e+08 3.892e+08
1.040e+01 3.427e+02 3.887e+08 3.419e+02 3.428e+02 3.427e+02 3.427e+02 3.427e+02 3.427e+02 3.426e+02 3.427e+02 3.426e+02 3.424e+02 3.880e+08 4.001e+08 3.915e+08 3.889e+08 3.883e+08 3.890e+08 3.913e+08 3.871e+08 3.888e+08 3.900e+08
1.050e+01 3.423e+02 3.895e+08 3.415e+02 3.424e+02 3.423e+02 3.423e+02 3.423e+02 3.423e+02 3.423e+02 3.423e+02 3.423e+02 3.420e+02 3.888e+08 4.009e+08 3.922e+08 3.898e+08 3.892e+08 3.898e+08 3.921e+08 3.880e+08 3.897e+08 3.909e+08
1.060e+01 3.419e+02 3.903e+08 3.411e+02 3.420e+02 3.419e+02 3.420e+02 3.419e+02 3.420e+02 3.419e+02 3.419e+02 3.419e+02 3.416e+02 3.895e+08 4.018e+08 3.928e+08 3.906e+08 3.901e+08 3.906e+08 3.928e+08 3.888e+08 3.905e+08 3.917e+08
1.070e+01 3.416e+02 3.911e+08 3.407e+02 3.417e+02 3.415e+02 3.416e+02 3.416e+02 3.416e+02 3.415e+02 3.416e+02 3.415e+02 3.413e+02 3.902e+08 4.026e+08 3.935e+08 3.913e+08 3.910e+08 3.914e+08 3.936e+08 3.895e+08 3.913e+08 3.925e+08
1.080e+01 3.412e+02 3.918e+08 3.404e+02 3.413e+02 3.412e+02 3.412e+02 3.412e+02 3.412e+02 3.412e+02 3.412e+02 3.412e+02 3.409e+02 3.909e+08 4.033e+08 3.941e+08 3.921e+08 3.918e+08 3.921e+08 3.943e+08 3.902e+08 3.920e+08 3.932e+08
1.090e+01 3.409e+02 3.925e+08 3.400e+02 3.410e+02 3.408e+02 3.409e+02 3.409e+02 3.409e+02 3.409e+02 3.409e+02 3.408e+02 3.406e+02 3.916e+08 4.041e+08 3.948e+08 3.928e+08 3.926e+08 3.928e+08 3.951e+08 3.909e+08 3.927e+08 3.940e+08
1.100e+01 3.406e+02 3.932e+08 3.397e+02 3.406e+02 3.405e+02 3.406e+02 3.406e+02 3.406e+02 3.405e+02 3.405e+02 3.405e+02 3.403e+02 3.922e+08 4.048e+08 3.954e+08 3.935e+08 3.933e+08 3.934e+08 3.957e+08 3.916e+08 3.934e+08 3.947e+08
1.110e+01 3.403e+02 3.939e+08 3.394e+02 3.403e+02 3.402e+02 3.403e+02 3.403e+02 3.402e+02 3.402e+02 3.402e+02 3.402e+02 3.400e+02 3.929e+08 4.055e+08 3.960e+08 3.941e+08 3.941e+08 3.941e+08 3.964e+08 3.922e+08 3.941e+08 3.954e+08
1.120e+01 3.399e+02 3.946e+08 3.391e+02 3.400e+02 3.399e+02 3.400e+02 3.400e+02 3.399e+02 3.399e+02 3.399e+02 3.399e+02 3.397e+02 3.935e+08 4.062e+08 3.966e+08 3.948e+08 3.947e+08 3.947e+08 3.971e+08 3.929e+08 3.947e+08 3.961e+08
1.130e+01 3.396e+02 3.952e+08 3.388e+02 3.397e+02 3.395e+02 3.397e+02 3.397e+02 3.396e+02 3.396e+02 3.396e+02 3.396e+02 3.394e+02 3.941e+08 4.068e+08 3.972e+08 3.954e+08 3.954e+08 3.953e+08 3.977e+08 3.935e+08 3.954e+08 3.967e+08
1.140e+01 3.394e+02 3.958e+08 3.386e+02 3.394e+02 3.393e+02 3.394e+02 3.394e+02 3.393e+02 3.393e+02 3.393e+02 3.393e+02 3.391e+02 3.947e+08 4.074e+08 3.978e+08 3.960e+08 3.960e+08 3.959e+08 3.984e+08 3.940e+08 3.960e+08 3.974e+08
1.150e+01 3.391e+02 3.964e+08 3.383e+02 3.391e+02 3.390e+02 3.391e+02 3.391e+02 3.391e+02 3.391e+02 3.390e+02 3.390e+02 3.388e+02 3.952e+08 4.081e+08 3.984e+08 3.965e+08 3.966e+08 3.965e+08 3.990e+08 3.946e+08 3.965e+08 3.980e+08
1.160e+01 3.388e+02 3.970e+08 3.381e+02 3.388e+02 3.387e+02 3.388e+02 3.388e+02 3.388e+02 3.388e+02 3.388e+02 3.387e+02 3.385e+02 3.958e+08 4.087e+08 3.989e+08 3.971e+08 3.971e+08 3.970e+08 3.996e+08 3.951e+08 3.971e+08 3.986e+08
1.170e+01 3.386e+02 3.975e+08 3.379e+02 3.386e+02 3.384e+02 3.386e+02 3.385e+02 3.385e+02 3.385e+02 3.385e+02 3.385e+02 3.383e+02 3.963e+08 4.092e+08 3.995e+08 3.976e+08 3.976e+08 3.976e+08 4.001e+08 3.956e+08 3.977e+08 3.992e+08
1.180e+01 3.383e+02 3.981e+08 3.376e+02 3.383e+02 3.381e+02 3.383e+02 3.383e+02 3.383e+02 3.383e+02 3.382e+02 3.382e+02 3.380e+02 3.968e+08 4.098e+08 4.000e+08 3.982e+08 3.981e+08 3.981e+08 4.007e+08 3.961e+08 3.982e+08 3.998e+08
1.190e+01 3.380e+02 3.986e+08 3.374e+02 3.381e+02 3.379e+02 3.381e+02 3.380e+02 3.380e+02 3.380e+02 3.380e+02 3.380e+02 3.378e+02 3.973e+08 4.103e+08 4.006e+08 3.987e+08 3.986e+08 3.986e+08 4.013e+08 3.966e+08 3.987e+08 4.003e+08
1.200e+01 3.378e+02 3.991e+08 3.372e+02 3.378e+02 3.376e+02 3.378e+02 3.378e+02 3.378e+02 3.378e+02 3.377e+02 3.377e+02 3.375e+02 3.979e+08 4.108e+08 4.011e+08 3.992e+08 3.991e+08 3.991e+08 4.018e+08 3.971e+08 3.992e+08 4.009e+08
1.210e+01 3.376e+02 3.996e+08 3.370e+02 3.376e+02 3.374e+02 3.376e+02 3.376e+02 3.376e+02 3.375e+02 3.375e+02 3.375e+02 3.373e+02 3.983e+08 4.113e+08 4.015e+08 3.997e+08 3.995e+08 3.996e+08 4.023e+08 3.976e+08 3.997e+08 4.014e+08
1.220e+01 3.373e+02 4.001e+08 3.369e+02 3.374e+02 3.372e+02 3.374e+02 3.373e+02 3.373e+02 3.373e+02 3.373e+02 3.373e+02 3.371e+02 3.988e+08 4.118e+08 4.020e+08 4.002e+08 3.999e+08 4.001e+08 4.028e+08 3.981e+08 4.002e+08 4.019e+08
1.230e+01 3.371e+02 4.006e+08 3.367e+02 3.371e+02 3.369e+02 3.371e+02 3.371e+02 3.371e+02 3.371e+02 3.371e+02 3.371e+02 3.368e+02 3.993e+08 4.122e+08 4.025e+08 4.006e+08 4.003e+08 4.005e+08 4.033e+08 3.985e+08 4.007e+08 4.024e+08
1.240e+01 3.369e+02 4.010e+08 3.365e+02 3.369e+02 3.367e+02 3.369e+02 3.369e+02 3.369e+02 3.369e+02 3.368e+02 3.368e+02 3.366e+02 3.998e+08 4.127e+08 4.029e+08 4.011e+08 4.007e+08 4.010e+08 4.038e+08 3.990e+08 4.012e+08 4.029e+08
1.250e+01 3.367e+02 4.014e+08 3.364e+02 3.367e+02 3.365e+02 3.367e+02 3.367e+02 3.367e+02 3.367e+02 3.366e+02 3.366e+02 3.364e+02 4.002e+08 4.131e+08 4.034e+08 4.015e+08 4.011e+08 4.014e+08 4.043e+08 3.994e+08 4.016e+08 4.034e+08
1.260e+01 3.365e+02 4.019e+08 3.362e+02 3.365e+02 3.363e+02 3.365e+02 3.365e+02 3.365e+02 3.365e+02 3.364e+02 3.364e+02 3.362e+02 4.007e+08 4.135e+08 4.038e+08 4.020e+08 4.015e+08 4.018e+08 4.047e+08 3.999e+08 4.021e+08 4.038e+08
1.270e+01 3.363e+02 4.023e+08 3.361e+02 3.363e+02 3.361e+02 3.363e+02 3.363e+02 3.363e+02 3.363e+02 3.362e+02 3.362e+02 3.360e+02 4.011e+08 4.139e+08 4.042e+08 4.024e+08 4.019e+08 4.023e+08 4.052e+08 4.003e+08 4.025e+08 4.043e+08
1.280e+01 3.361e+02 4.027e+08 3.360e+02 3.361e+02 3.359e+02 3.361e+02 3.361e+02 3.361e+02 3.361e+02 3.360e+02 3.360e+02 3.358e+02 4.016e+08 4.143e+08 4.046e+08 4.029e+08 4.023e+08 4.027e+08 4.056e+08 4.007e+08 4.029e+08 4.047e+08
1.290e+01 3.359e+02 4.031e+08 3.358e+02 3.359e+02 3.357e+02 3.359e+02 3.359e+02 3.359e+02 3.359e+02 3.358e+02 3.359e+02 3.356e+02 4.020e+08 4.147e+08 4.051e+08 4.033e+08 4.027e+08 4.031e+08 4.060e+08 4.011e+08 4.033e+08 4.051e+08
1.300e+01 3.357e+02 4.035e+08 3.357e+02 3.357e+02 3.355e+02 3.357e+02 3.357e+02 3.357e+02 3.357e+02 3.356e+02 3.357e+02 3.354e+02 4.024e+08 4.151e+08 4.055e+08 4.037e+08 4.031e+08 4.035e+08 4.064e+08 4.015e+08 4.037e+08 4.055e+08
1.310e+01 3.355e+02 4.039e+08 3.356e+02 3.356e+02 3.353e+02 3.355e+02 3.355e+02 3.355e+02 3.355e+02 3.355e+02 3.355e+02 3.353e+02 4.029e+08 4.155e+08 4.059e+08 4.041e+08 4.034e+08 4.038e+08 4.068e+08 4.019e+08 4.041e+08 4.059e+08
1.320e+01 3.353e+02 4.043e+08 3.355e+02 3.354e+02 3.351e+02 3.353e+02 3.353e+02 3.354e+02 3.353e+02 3.353e+02 3.353e+02 3.351e+02 4.033e+08 4.158e+08 4.063e+08 4.045e+08 4.038e+08 4.042e+08 4.072e+08 4.023e+08 4.045e+08 4.063e+08
1.330e+01 3.352e+02 4.046e+08 3.354e+02 3.352e+02 3.350e+02 3.352e+02 3.352e+02 3.352e+02 3.352e+02 3.351e+02 3.351e+02 3.349e+02 4.037e+08 4.162e+08 4.066e+08 4.048e+08 4.042e+08 4.046e+08 4.076e+08 4.027e+08 4.048e+08 4.067e+08
1.340e+01 3.350e+02 4.050e+08 3.353e+02 3.351e+02 3.348e+02 3.350e+02 3.350e+02 3.350e+02 3.350e+02 3.349e+02 3.350e+02 3.348e+02 4.041e+08 4.166e+08 4.070e+08 4.052e+08 4.046e+08 4.049e+08 4.079e+08 4.030e+08 4.052e+08 4.070e+08
1.350e+01 3.348e+02 4.053e+08 3.352e+02 3.349e+02 3.346e+02 3.348e+02 3.348e+02 3.349e+02 3.348e+02 3.348e+02 3.348e+02 3.346e+02 4.045e+08 4.169e+08 4.074e+08 4.056e+08 4.049e+08 4.052e+08 4.083e+08 4.033e+08 4.055e+08 4.074e+08
1.360e+01 3.347e+02 4.056e+08 3.351e+02 3.347e+02 3.345e+02 3.347e+02 3.347e+02 3.347e+02 3.347e+02 3.346e+02 3.347e+02 3.344e+02 4.049e+08 4.173e+08 4.077e+08 4.059e+08 4.053e+08 4.056e+08 4.086e+08 4.036e+08 4.059e+08 4.077e+08
1.370e+01 3.345e+02 4.060e+08 3.350e+02 3.346e+02 3.343e+02 3.345e+02 3.345e+02 3.346e+02 3.345e+02 3.344e+02 3.345e+02 3.343e+02 4.053e+08 4.176e+08 4.081e+08 4.062e+08 4.056e+08 4.059e+08 4.090e+08 4.039e+08 4.062e+08 4.080e+08
1.380e+01 3.344e+02 4.063e+08 3.350e+02 3.345e+02 3.342e+02 3.344e+02 3.344e+02 3.344e+02 3.344e+02 3.343e+02 3.344e+02 3.342e+02 4.057e+08 4.179e+08 4.084e+08 4.066e+08 4.060e+08 4.062e+08 4.093e+08 4.042e+08 4.065e+08 4.083e+08
1.390e+01 3.342e+02 4.066e+08 3.349e+02 3.343e+02 3.340e+02 3.342e+02 3.342e+02 3.343e+02 3.342e+02 3.341e+02 3.342e+02 3.340e+02 4.061e+08 4.183e+08 4.087e+08 4.069e+08 4.063e+08 4.065e+08 4.096e+08 4.045e+08 4.068e+08 4.086e+08
1.400e+01 3.341e+02 4.068e+08 3.348e+02 3.342e+02 3.339e+02 3.341e+02 3.341e+02 3.341e+02 3.341e+02 3.340e+02 3.341e+02 3.339e+02 4.065e+08 4.186e+08 4.090e+08 4.072e+08 4.067e+08 4.068e+08 4.099e+08 4.048e+08 4.071e+08 4.089e+08
1.410e+01 3.340e+02 4.071e+08 3.347e+02 3.340e+02 3.337e+02 3.340e+02 3.340e+02 3.340e+02 3.340e+02 3.339e+02 3.339e+02 3.337e+02 4.068e+08 4.189e+08 4.093e+08 4.074e+08 4.070e+08 4.071e+08 4.102e+08 4.051e+08 4.073e+08 4.091e+08
1.420e+01 3.338e+02 4.074e+08 3.347e+02 3.339e+02 3.336e+02 3.338e+02 3.338e+02 3.339e+02 3.338e+02 3.337e+02 3.338e+02 3.336e+02 4.072e+08 4.191e+08 4.096e+08 4.077e+08 4.073e+08 4.074e+08 4.105e+08 4.054e+08 4.076e+08 4.094e+08
1.430e+01 3.337e+02 4.077e+08 3.346e+02 3.338e+02 3.335e+02 3.337e+02 3.337e+02 3.337e+02 3.337e+02 3.336e+02 3.337e+02 3.335e+02 4.076e+08 4.194e+08 4.099e+08 4.080e+08 4.076e+08 4.077e+08 4.107e+08 4.056e+08 4.079e+08 4.096e+08
1.440e+01 3.336e+02 4.080e+08 3.345e+02 3.337e+02 3.334e+02 3.336e+02 3.336e+02 3.336e+02 3.336e+02 3.335e+02 3.336e+02 3.334e+02 4.080e+08 4.197e+08 4.102e+08 4.082e+08 4.079e+08 4.079e+08 4.110e+08 4.059e+08 4.081e+08 4.099e+08
1.450e+01 3.334e+02 4.082e+08 3.345e+02 3.335e+02 3.332e+02 3.335e+02 3.335e+02 3.335e+02 3.335e+02 3.334e+02 3.334e+02 3.333e+02 4.084e+08 4.199e+08 4.105e+08 4.085e+08 4.082e+08 4.082e+08 4.112e+08 4.062e+08 4.083e+08 4.101e+08
1.460e+01 3.333e+02 4.085e+08 3.344e+02 3.334e+02 3.331e+02 3.333e+02 3.333e+02 3.334e+02 3.333e+02 3.332e+02 3.333e+02 3.331e+02 4.087e+08 4.202e+08 4.107e+08 4.087e+08 4.085e+08 4.084e+08 4.115e+08 4.065e+08 4.086e+08 4.103e+08
1.470e+01 3.332e+02 4.087e+08 3.344e+02 3.333e+02 3.330e+02 3.332e+02 3.332e+02 3.333e+02 3.332e+02 3.331e+02 3.332e+02 3.330e+02 4.091e+08 4.204e+08 4.110e+08 4.089e+08 4.087e+08 4.087e+08 4.117e+08 4.067e+08 4.088e+08 4.105e+08
1.480e+01 3.331e+02 4.089e+08 3.343e+02 3.332e+02 3.329e+02 3.331e+02 3.331e+02 3.331e+02 3.331e+02 3.330e+02 3.331e+02 3.329e+02 4.095e+08 4.207e+08 4.113e+08 4.092e+08 4.089e+08 4.089e+08 4.119e+08 4.070e+08 4.090e+08 4.107e+08
1.490e+01 3.330e+02 4.092e+08 3.343e+02 3.331e+02 3.328e+02 3.330e+02 3.330e+02 3.330e+02 3.330e+02 3.329e+02 3.330e+02 3.328e+02 4.099e+08 4.209e+08 4.116e+08 4.094e+08 4.092e+08 4.092e+08 4.122e+08 4.073e+08 4.092e+08 4.109e+08
1.500e+01 3.329e+02 4.094e+08 3.342e+02 3.330e+02 3.327e+02 3.329e+02 3.329e+02 3.329e+02 3.329e+02 3.328e+02 3.329e+02 3.327e+02 4.102e+08 4.211e+08 4.118e+08 4.096e+08 4.094e+08 4.094e+08 4.124e+08 4.075e+08 4.094e+08 4.111e+08
1.510e+01 3.328e+02 4.096e+08 3.342e+02 3.328e+02 3.326e+02 3.328e+02 3.328e+02 3.328e+02 3.328e+02 3.327e+02 3.328e+02 3.326e+02 4.106e+08 4.213e+08 4.121e+08 4.098e+08 4.096e+08 4.096e+08 4.126e+08 4.078e+08 4.096e+08 4.113e+08
1.520e+01 3.327e+02 4.098e+08 3.342e+02 3.327e+02 3.325e+02 3.327e+02 3.327e+02 3.327e+02 3.327e+02 3.326e+02 3.327e+02 3.325e+02 4.110e+08 4.216e+08 4.123e+08 4.100e+08 4.098e+08 4.098e+08 4.128e+08 4.080e+08 4.097e+08 4.115e+08
1.530e+01 3.326e+02 4.100e+08 3.341e+02 3.326e+02 3.324e+02 3.326e+02 3.326e+02 3.326e+02 3.326e+02 3.325e+02 3.326e+02 3.324e+02 4.113e+08 4.218e+08 4.126e+08 4.101e+08 4.099e+08 4.100e+08 4.130e+08 4.082e+08 4.099e+08 4.117e+08
1.540e+01 3.325e+02 4.101e+08 3.341e+02 3.325e+02 3.323e+02 3.325e+02 3.325e+02 3.325e+02 3.325e+02 3.324e+02 3.325e+02 3.323e+02 4.117e+08 4.220e+08 4.128e+08 4.103e+08 4.101e+08 4.102e+08 4.132e+08 4.085e+08 4.101e+08 4.118e+08
1.550e+01 3.324e+02 4.103e+08 3.340e+02 3.324e+02 3.322e+02 3.324e+02 3.324e+02 3.325e+02 3.324e+02 3.323e+02 3.324e+02 3.322e+02 4.121e+08 4.222e+08 4.131e+08 4.105e+08 4.103e+08 4.104e+08 4.134e+08 4.087e+08 4.103e+08 4.120e+08
1.560e+01 3.323e+02 4.105e+08 3.340e+02 3.324e+02 3.321e+02 3.323e+02 3.323e+02 3.324e+02 3.323e+02 3.322e+02 3.323e+02 3.322e+02 4.124e+08 4.223e+08 4.133e+08 4.107e+08 4.104e+08 4.106e+08 4.135e+08 4.089e+08 4.104e+08 4.122e+08
1.570e+01 3.323e+02 4.107e+08 3.340e+02 3.323e+02 3.320e+02 3.323e+02 3.322e+02 3.323e+02 3.323e+02 3.321e+02 3.322e+02 3.321e+02 4.128e+08 4.225e+08 4.135e+08 4.108e+08 4.106e+08 4.108e+08 4.137e+08 4.092e+08 4.106e+08 4.123e+08
1.580e+01 3.322e+02 4.109e+08 3.339e+02 3.322e+02 3.319e+02 3.322e+02 3.322e+02 3.322e+02 3.322e+02 3.321e+02 3.321e+02 3.320e+02 4.132e+08 4.227e+08 4.137e+08 4.110e+08 4.107e+08 4.110e+08 4.139e+08 4.094e+08 4.107e+08 4.125e+08
1.590e+01 3.321e+02 4.110e+08 3.339e+02 3.321e+02 3.319e+02 3.321e+02 3.321e+02 3.321e+02 3.321e+02 3.320e+02 3.321e+02 3.319e+02 4.135e+08 4.229e+08 4.139e+08 4.111e+08 4.109e+08 4.111e+08 4.141e+08 4.096e+08 4.109e+08 4.126e+08
1.600e+01 3.320e+02 4.112e+08 3.339e+02 3.320e+02 3.318e+02 3.320e+02 3.320e+02 3.320e+02 3.320e+02 3.319e+02 3.320e+02 3.318e+02 4.139e+08 4.231e+08 4.141e+08 4.113e+08 4.110e+08 4.113e+08 4.142e+08 4.098e+08 4.110e+08 4.128e+08
1.610e+01 3.319e+02 4.114e+08 3.339e+02 3.319e+02 3.317e+02 3.319e+02 3.319e+02 3.320e+02 3.319e+02 3.318e+02 3.319e+02 3.318e+02 4.142e+08 4.232e+08 4.143e+08 4.114e+08 4.112e+08 4.114e+08 4.144e+08 4.100e+08 4.112e+08 4.129e+08
1.620e+01 3.319e+02 4.115e+08 3.338e+02 3.318e+02 3.316e+02 3.319e+02 3.318e+02 3.319e+02 3.319e+02 3.317e+02 3.318e+02 3.317e+02 4.146e+08 4.234e+08 4.145e+08 4.116e+08 4.113e+08 4.116e+08 4.145e+08 4.102e+08 4.113e+08 4.131e+08
1.630e+01 3.318e+02 4.116e+08 3.338e+02 3.318e+02 3.315e+02 3.318e+02 3.318e+02 3.318e+02 3.318e+02 3.317e+02 3.318e+02 3.316e+02 4.150e+08 4.235e+08 4.147e+08 4.117e+08 4.114e+08 4.118e+08 4.147e+08 4.104e+08 4.115e+08 4.132e+08
1.640e+01 3.317e+02 4.118e+08 3.338e+02 3.317e+02 3.315e+02 3.317e+02 3.317e+02 3.318e+02 3.317e+02 3.316e+02 3.317e+02 3.315e+02 4.153e+08 4.237e+08 4.149e+08 4.119e+08 4.116e+08 4.119e+08 4.148e+08 4.106e+08 4.116e+08 4.133e+08
1.650e+01 3.316e+02 4.119e+08 3.338e+02 3.316e+02 3.314e+02 3.317e+02 3.316e+02 3.317e+02 3.317e+02 3.315e+02 3.316e+02 3.315e+02 4.157e+08 4.239e+08 4.150e+08 4.120e+08 4.117e+08 4.120e+08 4.150e+08 4.107e+08 4.117e+08 4.135e+08
1.660e+01 3.316e+02 4.121e+08 3.337e+02 3.315e+02 3.313e+02 3.316e+02 3.316e+02 3.316e+02 3.316e+02 3.315e+02 3.316e+02 3.314e+02 4.161e+08 4.240e+08 4.152e+08 4.121e+08 4.118e+08 4.122e+08 4.151e+08 4.109e+08 4.119e+08 4.136e+08
1.670e+01 3.315e+02 4.122e+08 3.337e+02 3.315e+02 3.313e+02 3.315e+02 3.315e+02 3.316e+02 3.315e+02 3.314e+02 3.315e+02 3.313e+02 4.164e+08 4.241e+08 4.153e+08 4.123e+08 4.120e+08 4.123e+08 4.152e+08 4.111e+08 4.120e+08 4.137e+08
1.680e+01 3.315e+02 4.123e+08 3.337e+02 3.314e+02 3.312e+02 3.315e+02 3.314e+02 3.315e+02 3.315e+02 3.313e+02 3.314e+02 3.313e+02 4.168e+08 4.243e+08 4.154e+08 4.124e+08 4.121e+08 4.124e+08 4.154e+08 4.113e+08 4.121e+08 4.139e+08
1.690e+01 3.314e+02 4.124e+08 3.337e+02 3.314e+02 3.311e+02 3.314e+02 3.314e+02 3.314e+02 3.314e+02 3.313e+02 3.314e+02 3.312e+02 4.172e+08 4.244e+08 4.156e+08 4.126e+08 4.122e+08 4.125e+08 4.155e+08 4.114e+08 4.122e+08 4.140e+08
1.700e+01 3.314e+02 4.125e+08 3.337e+02 3.313e+02 3.311e+02 3.314e+02 3.313e+02 3.314e+02 3.313e+02 3.312e+02 3.313e+02 3.312e+02 4.176e+08 4.245e+08 4.157e+08 4.127e+08 4.123e+08 4.127e+08 4.156e+08 4.116e+08 4.124e+08 4.141e+08
1.710e+01 3.313e+02 4.127e+08 3.337e+02 3.312e+02 3.310e+02 3.313e+02 3.313e+02 3.313e+02 3.313e+02 3.312e+02 3.313e+02 3.311e+02 4.179e+08 4.247e+08 4.158e+08 4.128e+08 4.125e+08 4.128e+08 4.157e+08 4.117e+08 4.125e+08 4.143e+08
1.720e+01 3.312e+02 4.128e+08 3.336e+02 3.312e+02 3.309e+02 3.312e+02 3.312e+02 3.313e+02 3.312e+02 3.311e+02 3.312e+02 3.310e+02 4.183e+08 4.248e+08 4.159e+08 4.130e+08 4.126e+08 4.129e+08 4.158e+08 4.119e+08 4.126e+08 4.144e+08
1.730e+01 3.312e+02 4.129e+08 3.336e+02 3.311e+02 3.309e+02 3.312e+02 3.312e+02 3.312e+02 3.312e+02 3.310e+02 3.312e+02 3.310e+02 4.187e+08 4.249e+08 4.160e+08 4.131e+08 4.127e+08 4.130e+08 4.160e+08 4.120e+08 4.127e+08 4.145e+08
1.740e+01 3.311e+02 4.130e+08 3.336e+02 3.311e+02 3.308e+02 3.311e+02 3.311e+02 3.311e+02 3.311e+02 3.310e+02 3.311e+02 3.309e+02 4.190e+08 4.250e+08 4.162e+08 4.132e+08 4.128e+08 4.131e+08 4.161e+08 4.122e+08 4.128e+08 4.146e+08
1.750e+01 3.311e+02 4.131e+08 3.336e+02 3.310e+02 3.308e+02 3.311e+02 3.311e+02 3.311e+02 3.311e+02 3.309e+02 3.311e+02 3.309e+02 4.194e+08 4.251e+08 4.163e+08 4.133e+08 4.130e+08 4.132e+08 4.162e+08 4.123e+08 4.130e+08 4.147e+08
1.760e+01 3.310e+02 4.132e+08 3.336e+02 3.310e+02 3.307e+02 3.310e+02 3.310e+02 3.310e+02 3.310e+02 3.309e+02 3.310e+02 3.308e+02 4.198e+08 4.252e+08 4.164e+08 4.135e+08 4.131e+08 4.133e+08 4.163e+08 4.125e+08 4.131e+08 4.148e+08
1.770e+01 3.310e+02 4.133e+08 3.336e+02 3.309e+02 3.307e+02 3.310e+02 3.310e+02 3.310e+02 3.310e+02 3.309e+02 3.310e+02 3.308e+02 4.202e+08 4.253e+08 4.165e+08 4.136e+08 4.132e+08 4.134e+08 4.164e+08 4.126e+08 4.132e+08 4.149e+08
1.780e+01 3.309e+02 4.134e+08 3.336e+02 3.309e+02 3.306e+02 3.309e+02 3.309e+02 3.309e+02 3.309e+02 3.308e+02 3.309e+02 3.307e+02 4.205e+08 4.254e+08 4.166e+08 4.137e+08 4.133e+08 4.135e+08 4.165e+08 4.127e+08 4.133e+08 4.150e+08
1.790e+01 3.309e+02 4.135e+08 3.335e+02 3.308e+02 3.306e+02 3.309e+02 3.309e+02 3.309e+02 3.309e+02 3.308e+02 3.309e+02 3.307e+02 4.209e+08 4.255e+08 4.167e+08 4.138e+08 4.134e+08 4.136e+08 4.166e+08 4.128e+08 4.134e+08 4.151e+08
1.800e+01 3.308e+02 4.136e+08 3.335e+02 3.308e+02 3.305e+02 3.309e+02 3.308e+02 3.309e+02 3.308e+02 3.307e+02 3.308e+02 3.307e+02 4.213e+08 4.256e+08 4.168e+08 4.139e+08 4.135e+08 4.136e+08 4.167e+08 4.130e+08 4.135e+08 4.152e+08
1.810e+01 3.308e+02 4.137e+08 3.335e+02 3.308e+02 3.305e+02 3.308e+02 3.308e+02 3.308e+02 3.308e+02 3.307e+02 3.308e+02 3.306e+02 4.217e+08 4.257e+08 4.169e+08 4.140e+08 4.136e+08 4.137e+08 4.168e+08 4.131e+08 4.136e+08 4.153e+08
1.820e+01 3.307e+02 4.138e+08 3.335e+02 3.307e+02 3.305e+02 3.308e+02 3.308e+02 3.308e+02 3.308e+02 3.306e+02 3.307e+02 3.306e+02 4.221e+08 4.258e+08 4.171e+08 4.141e+08 4.137e+08 4.138e+08 4.169e+08 4.132e+08 4.137e+08 4.154e+08
1.830e+01 3.307e+02 4.138e+08 3.335e+02 3.307e+02 3.304e+02 3.307e+02 3.307e+02 3.307e+02 3.307e+02 3.306e+02 3.307e+02 3.305e+02 4.224e+08 4.259e+08 4.172e+08 4.142e+08 4.138e+08 4.139e+08 4.170e+08 4.133e+08 4.137e+08 4.155e+08
1.840e+01 3.307e+02 4.139e+08 3.335e+02 3.307e+02 3.304e+02 3.307e+02 3.307e+02 3.307e+02 3.307e+02 3.306e+02 3.306e+02 3.305e+02 4.228e+08 4.259e+08 4.173e+08 4.143e+08 4.139e+08 4.139e+08 4.170e+08 4.134e+08 4.138e+08 4.156e+08
1.850e+01 3.306e+02 4.140e+08 3.335e+02 3.306e+02 3.304e+02 3.307e+02 3.307e+02 3.306e+02 3.306e+02 3.305e+02 3.306e+02 3.305e+02 4.232e+08 4.260e+08 4.174e+08 4.143e+08 4.140e+08 4.140e+08 4.171e+08 4.135e+08 4.139e+08 4.157e+08
1.860e+01 3.306e+02 4.141e+08 3.335e+02 3.306e+02 3.303e+02 3.306e+02 3.306e+02 3.306e+02 3.306e+02 3.305e+02 3.305e+02 3.304e+02 4.236e+08 4.261e+08 4.175e+08 4.144e+08 4.141e+08 4.141e+08 4.172e+08 4.136e+08 4.140e+08 4.158e+08
1.870e+01 3.306e+02 4.142e+08 3.335e+02 3.306e+02 3.303e+02 3.306e+02 3.306e+02 3.306e+02 3.306e+02 3.305e+02 3.305e+02 3.304e+02 4.240e+08 4.262e+08 4.176e+08 4.145e+08 4.142e+08 4.141e+08 4.173e+08 4.137e+08 4.140e+08 4.158e+08
1.880e+01 3.305e+02 4.142e+08 3.335e+02 3.306e+02 3.303e+02 3.305e+02 3.305e+02 3.305e+02 3.305e+02 3.304e+02 3.305e+02 3.303e+02 4.244e+08 4.263e+08 4.178e+08 4.145e+08 4.143e+08 4.142e+08 4.174e+08 4.138e+08 4.141e+08 4.159e+08
1.890e+01 3.305e+02 4.143e+08 3.334e+02 3.305e+02 3.302e+02 3.305e+02 3.305e+02 3.305e+02 3.305e+02 3.304e+02 3.304e+02 3.303e+02 4.248e+08 4.264e+08 4.179e+08 4.146e+08 4.144e+08 4.142e+08 4.174e+08 4.139e+08 4.142e+08 4.160e+08
1.900e+01 3.304e+02 4.144e+08 3.334e+02 3.305e+02 3.302e+02 3.305e+02 3.305e+02 3.305e+02 3.304e+02 3.304e+02 3.304e+02 3.303e+02 4.252e+08 4.265e+08 4.180e+08 4.146e+08 4.144e+08 4.143e+08 4.175e+08 4.140e+08 4.142e+08 4.160e+08
1.910e+01 3.304e+02 4.144e+08 3.334e+02 3.305e+02 3.302e+02 3.304e+02 3.304e+02 3.304e+02 3.304e+02 3.304e+02 3.304e+02 3.302e+02 4.256e+08 4.265e+08 4.181e+08 4.147e+08 4.145e+08 4.144e+08 4.176e+08 4.141e+08 4.143e+08 4.161e+08
1.920e+01 3.304e+02 4.145e+08 3.334e+02 3.305e+02 3.301e+02 3.304e+02 3.304e+02 3.304e+02 3.304e+02 3.303e+02 3.303e+02 3.302e+02 4.260e+08 4.266e+08 4.182e+08 4.148e+08 4.145e+08 4.144e+08 4.177e+08 4.142e+08 4.143e+08 4.161e+08
1.930e+01 3.304e+02 4.146e+08 3.334e+02 3.304e+02 3.301e+02 3.304e+02 3.304e+02 3.304e+02 3.303e+02 3.303e+02 3.303e+02 3.302e+02 4.264e+08 4.267e+08 4.183e+08 4.148e+08 4.146e+08 4.144e+08 4.177e+08 4.143e+08 4.143e+08 4.162e+08
1.940e+01 3.303e+02 4.146e+08 3.334e+02 3.304e+02 3.301e+02 3.304e+02 3.303e+02 3.304e+02 3.303e+02 3.303e+02 3.303e+02 3.301e+02 4.267e+08 4.268e+08 4.184e+08 4.149e+08 4.146e+08 4.145e+08 4.178e+08 4.144e+08 4.143e+08 4.162e+08
1.950e+01 3.303e+02 4.147e+08 3.334e+02 3.304e+02 3.301e+02 3.303e+02 3.303e+02 3.303e+02 3.303e+02 3.302e+02 3.302e+02 3.301e+02 4.272e+08 4.269e+08 4.185e+08 4.149e+08 4.147e+08 4.145e+08 4.179e+08 4.145e+08 4.144e+08 4.163e+08
1.960e+01 3.303e+02 4.148e+08 3.334e+02 3.304e+02 3.301e+02 3.303e+02 3.302e+02 3.303e+02 3.303e+02 3.302e+02 3.302e+02 3.300e+02 4.276e+08 4.270e+08 4.186e+08 4.150e+08 4.147e+08 4.146e+08 4.180e+08 4.146e+08 4.144e+08 4.163e+08
1.970e+01 3.302e+02 4.148e+08 3.334e+02 3.304e+02 3.300e+02 3.303e+02 3.302e+02 3.303e+02 3.302e+02 3.302e+02 3.302e+02 3.300e+02 4.280e+08 4.270e+08 4.187e+08 4.150e+08 4.147e+08 4.146e+08 4.180e+08 4.147e+08 4.144e+08 4.164e+08
1.980e+01 3.302e+02 4.148e+08 3.334e+02 3.304e+02 3.300e+02 3.302e+02 3.302e+02 3.303e+02 3.302e+02 3.302e+02 3.302e+02 3.300e+02 4.284e+08 4.271e+08 4.189e+08 4.151e+08 4.147e+08 4.147e+08 4.181e+08 4.148e+08 4.143e+08 4.164e+08
1.990e+01 3.302e+02 4.149e+08 3.334e+02 3.303e+02 3.300e+02 3.302e+02 3.301e+02 3.303e+02 3.302e+02 3.301e+02 3.301e+02 3.299e+02 4.288e+08 4.272e+08 4.190e+08 4.152e+08 4.147e+08 4.147e+08 4.182e+08 4.149e+08 4.143e+08 4.164e+08
2.000e+01 3.301e+02 4.150e+08 3.334e+02 3.303e+02 3.300e+02 3.302e+02 3.301e+02 3.302e+02 3.302e+02 3.301e+02 3.301e+02 3.299e+02 4.292e+08 4.273e+08 4.191e+08 4.153e+08 4.147e+08 4.147e+08 4.182e+08 4.150e+08 4.143e+08 4.164e+08


==> graphics/data/total_banrmses.txt <==
n_dim_latent source_to_temp_banrmse temp_to_pk11_banrmse source_to_pk11_banrmse source_to_temp_ae_banrmse temp_to_pk11_ae_banrmse
1.000e+00 5.803e-02 1.643e-02 2.368e-02 2.372e-01 1.566e-02
2.000e+00 2.649e-03 2.628e-02 2.812e-02 2.016e-03 1.337e-02
3.000e+00 1.201e-02 4.030e-03 1.237e-02 1.079e-02 3.903e-03
4.000e+00 2.410e-03 1.762e-03 1.847e-03 2.216e-03 1.275e-03
5.000e+00 8.827e-04 3.649e-03 3.438e-03 5.264e-04 2.404e-03
6.000e+00 3.295e-03 4.112e-03 5.227e-03 2.212e-03 2.588e-03
7.000e+00 3.528e-03 1.090e-02 9.111e-03 2.755e-03 6.940e-03
8.000e+00 1.494e-02 7.878e-03 6.318e-03 1.083e-02 5.701e-03
9.000e+00 4.173e-03 9.302e-04 2.893e-03 3.471e-03 6.712e-04
1.000e+01 1.251e-02 5.330e-03 6.132e-03 7.502e-03 4.856e-03

